Higher Order Unfitted Discontinuous Galerkin Methods in Space and Time

We present and analyse an unfitted space-time discontinuous Galerkin (DG) method of arbitrary order for convection-diffusion problems on moving domains in up to three space dimensions. The method is discontinuous in space and time and uses upwind fluxes, so that convection is stabilised without additional terms and a Ghost penalty is needed only in the vicinity of the moving boundary. We prove inf-sup stability in a problem-specific norm, which in addition to the coercive part controls the time derivative in the diffusion-dominated regime and the material derivative in the convection-dominated regime. From this we derive a priori error estimates of high order in space and time for both regimes, including vanishing diffusion. Numerical experiments confirm the convergence rates and the robustness with respect to the diffusion coefficient.

==> num_exp/out/conv_kite_DG_ks1_kt1_a0_g0.05_c1.dat <==
i	h	delta_t	l2final	l2l2	h1	dt	mat	l1final	over	under	l2far	ndofs_max	ndofs_sum	nze_max	nze_sum	t_method	t_cpu	t_asm	t_sol	nnzlu_max	mflop_sum
1	4.500000e-01	6.250000e-02	9.392456e-02	4.381692e-02	7.723848e-01	4.031156e-01	4.677533e-01	1.341102e-01	1.398779e-04	1.972196e-02	9.392456e-02	324	2364	7128	51696	7.590696e-02	1.529245e-01	3.197450e-02	1.810373e-02	0	0
2	2.250000e-01	3.125000e-02	2.691826e-02	1.191375e-02	4.110711e-01	1.759369e-01	2.511089e-01	3.667163e-02	1.061525e-05	4.855053e-03	2.691826e-02	1122	17298	25668	395676	2.932888e-01	6.852677e-01	1.284951e-01	8.512682e-02	0	0
3	1.125000e-01	1.562500e-02	7.475836e-03	3.280863e-03	2.186416e-01	8.586625e-02	1.351686e-01	9.986755e-03	2.657975e-06	1.071847e-03	7.475836e-03	3918	123810	91620	2894076	1.922010e+00	4.253079e+00	7.100554e-01	7.323883e-01	0	0
4	5.625000e-02	7.812500e-03	1.972288e-03	8.574254e-04	1.107163e-01	4.091503e-02	7.038080e-02	2.535820e-03	2.996619e-07	2.212671e-04	1.972288e-03	14526	922896	344052	21858912	1.400597e+01	3.126043e+01	4.071398e+00	6.716336e+00	0	0
5	2.812500e-02	3.906250e-03	4.955897e-04	2.171435e-04	5.540201e-02	1.958032e-02	3.582962e-02	6.233108e-04	4.009843e-08	4.144808e-05	4.955897e-04	56634	7231896	1350108	172403352	2.917434e+02	7.893060e+02	3.074394e+01	2.363162e+02	0	0
6	1.406250e-02	1.953125e-03	1.239564e-04	5.457355e-05	2.751809e-02	9.414547e-03	1.816971e-02	1.519618e-04	3.580977e-09	7.792663e-06	1.239564e-04	223782	57235266	5352444	1369021356	2.531147e+03	4.621438e+03	2.477563e+02	2.075442e+03	0	0


==> num_exp/out/conv_kite_DG_ks1_kt1_a1_g0.05_c1.dat <==
i	h	delta_t	l2final	l2l2	h1	dt	mat	l1final	over	under	l2far	ndofs_max	ndofs_sum	nze_max	nze_sum	t_method	t_cpu	t_asm	t_sol
1	4.500000e-01	6.250000e-02	1.435848e-01	6.975910e-02	7.492612e-01	4.086048e-01	5.283574e-01	1.856209e-01	0.000000e+00	7.062405e-04	1.435848e-01	324	2364	7128	51696	4.244942e-02	1.048040e-01	2.140623e-02	8.937892e-03
2	2.250000e-01	3.125000e-02	3.991817e-02	1.800865e-02	3.804114e-01	1.591402e-01	2.602723e-01	5.317907e-02	0.000000e+00	8.514684e-05	3.991817e-02	1122	17298	25668	395676	2.370093e-01	6.334474e-01	1.295476e-01	4.766745e-02
3	1.125000e-01	1.562500e-02	1.093667e-02	4.872726e-03	2.004091e-01	7.128504e-02	1.350742e-01	1.503794e-02	0.000000e+00	5.675950e-06	1.093667e-02	3918	123810	91620	2894076	1.550090e+00	4.307930e+00	8.615406e-01	3.614443e-01
4	5.625000e-02	7.812500e-03	2.832509e-03	1.248201e-03	1.021979e-01	3.350766e-02	6.831160e-02	3.875672e-03	0.000000e+00	9.836170e-07	2.832509e-03	14526	922896	344052	21858912	1.325423e+01	3.390020e+01	6.167749e+00	4.423242e+00
5	2.812500e-02	3.906250e-03	7.186004e-04	3.154575e-04	5.153011e-02	1.634885e-02	3.431949e-02	9.871375e-04	0.000000e+00	1.585073e-07	7.186004e-04	56634	7231896	1350108	172403352	1.436086e+02	3.208614e+02	4.753587e+01	7.504990e+01
6	1.406250e-02	1.953125e-03	1.804706e-04	7.898107e-05	2.582271e-02	8.079159e-03	1.714526e-02	2.480043e-04	0.000000e+00	1.654295e-08	1.804706e-04	223782	57235266	5352444	1369021356	2.099596e+03	3.872293e+03	3.936259e+02	1.519119e+03
7	7.031250e-03	9.765625e-04	4.530043e-05	1.979674e-05	1.293879e-02	4.024653e-03	8.587476e-03	6.225870e-05	0.000000e+00	2.048157e-09	4.530043e-05	887922	454443330	21274164	10888193268	3.563716e+04	5.386088e+04	2.677673e+03	3.182846e+04


==> num_exp/out/conv_kite_DG_ks2_kt2_a0_g0.05_c1.dat <==
i	h	delta_t	l2final	l2l2	h1	dt	mat	l1final	over	under	l2far	ndofs_max	ndofs_sum	nze_max	nze_sum	t_method	t_cpu	t_asm	t_sol
1	4.500000e-01	6.250000e-02	2.465490e-02	9.527423e-03	2.182371e-01	8.402839e-02	9.818727e-02	3.192639e-02	0.000000e+00	4.012506e-03	2.465490e-02	936	7020	61560	460080	2.152684e-01	3.608387e-01	7.341748e-02	1.029789e-01
2	2.250000e-01	3.125000e-02	2.865733e-03	1.103777e-03	5.260901e-02	1.240657e-02	2.438966e-02	3.651775e-03	0.000000e+00	2.221694e-04	2.865733e-03	3294	51606	226476	3540996	1.352385e+00	2.510799e+00	4.034250e-01	7.510983e-01
3	1.125000e-01	1.562500e-02	3.247597e-04	1.293507e-04	1.284145e-02	2.410444e-03	6.363776e-03	4.140353e-04	0.000000e+00	1.336910e-05	3.247597e-04	11754	370998	824580	26016228	8.309710e+00	1.478577e+01	2.060105e+00	5.305972e+00
4	5.625000e-02	7.812500e-03	3.716283e-05	1.518220e-05	3.149682e-03	5.008332e-04	1.594770e-03	4.708846e-05	0.000000e+00	6.750714e-07	3.716283e-05	43578	2767914	3096468	196674804	7.007364e+01	1.188918e+02	1.075523e+01	5.467174e+01
5	2.812500e-02	3.906250e-03	4.263821e-06	1.786791e-06	7.693217e-04	1.047341e-04	3.954605e-04	5.419359e-06	0.000000e+00	3.721016e-08	4.263821e-06	169902	21693150	12150324	1551447756	2.166693e+03	4.703948e+03	7.963185e+01	2.052386e+03


==> num_exp/out/conv_kite_DG_ks2_kt2_a1_g0.05_c1.dat <==
i	h	delta_t	l2final	l2l2	h1	dt	mat	l1final	over	under	l2far	ndofs_max	ndofs_sum	nze_max	nze_sum	t_method	t_cpu	t_asm	t_sol
1	4.500000e-01	6.250000e-02	2.042912e-02	9.208737e-03	1.533743e-01	5.749522e-02	1.081509e-01	2.717122e-02	0.000000e+00	5.864054e-04	2.042912e-02	936	7020	61560	460080	1.716470e-01	4.227491e-01	8.507368e-02	5.912447e-02
2	2.250000e-01	3.125000e-02	2.299129e-03	1.047456e-03	3.847300e-02	6.066671e-03	2.198841e-02	3.112108e-03	0.000000e+00	9.432082e-06	2.299129e-03	3294	51606	226476	3540996	1.061790e+00	2.728709e+00	4.415777e-01	4.699066e-01
3	1.125000e-01	1.562500e-02	2.988052e-04	1.341362e-04	1.006665e-02	1.088149e-03	5.636715e-03	4.151243e-04	0.000000e+00	3.026577e-07	2.988052e-04	11754	370998	824580	26016228	6.681272e+00	1.621593e+01	2.385520e+00	3.626405e+00
4	5.625000e-02	7.812500e-03	3.806100e-05	1.683058e-05	2.556585e-03	2.367442e-04	1.390830e-03	5.313706e-05	0.000000e+00	1.157058e-08	3.806100e-05	43578	2767914	3096468	196674804	8.704551e+01	1.772661e+02	1.827663e+01	6.271018e+01
5	2.812500e-02	3.906250e-03	4.734490e-06	2.093835e-06	6.410924e-04	5.613537e-05	3.457774e-04	6.659246e-06	0.000000e+00	3.566978e-10	4.734490e-06	169902	21693150	12150324	1551447756	1.337464e+03	2.361565e+03	1.260065e+02	1.164945e+03
6	1.406250e-02	1.953125e-03	5.905564e-07	2.595752e-07	1.601865e-04	1.382245e-05	8.597146e-05	8.358433e-07	0.000000e+00	1.249697e-11	5.905564e-07	671292	171701424	48169080	12320876952	3.830184e+04	5.271695e+04	9.284079e+02	3.703792e+04


==> num_exp/out/conv_kite_DG_ks3_kt3_a0_g0.05_c1.dat <==
i	h	delta_t	l2final	l2l2	h1	dt	mat	l1final	over	under	l2far	ndofs_max	ndofs_sum	nze_max	nze_sum	t_method	t_cpu	t_asm	t_sol
1	4.500000e-01	6.250000e-02	4.887593e-03	1.878263e-03	5.619765e-02	3.232323e-02	3.606866e-02	6.283804e-03	0.000000e+00	4.043410e-04	4.887593e-03	2080	15600	304000	2272000	6.093835e-01	1.176302e+00	2.469202e-01	2.886833e-01
2	2.250000e-01	3.125000e-02	1.745145e-04	5.922779e-05	4.192413e-03	1.657671e-03	1.755840e-03	1.967741e-04	0.000000e+00	7.602726e-06	1.745145e-04	7320	114680	1118400	17486400	3.402813e+00	6.431691e+00	9.473540e-01	2.218004e+00
3	1.125000e-01	1.562500e-02	8.894081e-06	3.554651e-06	5.109109e-04	1.988249e-04	1.962803e-04	1.034291e-05	0.000000e+00	3.628995e-09	8.894081e-06	26120	824440	4072000	128475200	3.426840e+01	6.247479e+01	6.475886e+00	2.572351e+01
4	5.625000e-02	7.812500e-03	6.098081e-07	2.358600e-07	6.506139e-05	2.423607e-05	2.446373e-05	6.332492e-07	0.000000e+00	7.621821e-13	6.098081e-07	96840	6150920	15291200	971233600	4.511171e+02	7.679809e+02	3.916264e+01	3.984795e+02
5	2.812500e-02	3.906250e-03	3.769941e-08	1.469145e-08	7.872584e-06	2.880658e-06	3.016666e-06	3.629238e-08	0.000000e+00	2.378559e-14	3.769941e-08	377560	48207000	60001600	7661470400	2.387052e+04	4.391623e+04	2.703841e+02	2.350193e+04


==> num_exp/out/conv_kite_DG_ks3_kt3_a1_g0.05_c1.dat <==
i	h	delta_t	l2final	l2l2	h1	dt	mat	l1final	over	under	l2far	ndofs_max	ndofs_sum	nze_max	nze_sum	t_method	t_cpu	t_asm	t_sol
1	4.500000e-01	6.250000e-02	2.840212e-03	1.345470e-03	2.714219e-02	3.806189e-02	4.120330e-02	3.860680e-03	0.000000e+00	1.439182e-04	2.840212e-03	2080	15600	304000	2272000	4.790130e-01	1.150686e+00	2.022306e-01	2.153555e-01
2	2.250000e-01	3.125000e-02	1.957266e-04	6.914713e-05	2.297113e-03	1.367998e-03	1.818953e-03	2.621862e-04	0.000000e+00	4.379037e-06	1.957266e-04	7320	114680	1118400	17486400	3.466214e+00	8.177046e+00	1.169079e+00	1.954433e+00
3	1.125000e-01	1.562500e-02	1.046312e-05	3.742976e-06	2.834904e-04	3.726523e-05	1.606431e-04	1.367826e-05	0.000000e+00	4.727896e-08	1.046312e-05	26120	824440	4072000	128475200	3.057786e+01	6.750977e+01	7.173261e+00	2.117795e+01
4	5.625000e-02	7.812500e-03	6.989302e-07	2.462343e-07	3.569458e-05	3.123284e-06	1.997073e-05	9.120396e-07	0.000000e+00	5.783980e-10	6.989302e-07	96840	6150920	15291200	971233600	4.981577e+02	9.332960e+02	5.249161e+01	4.272631e+02
5	2.812500e-02	3.906250e-03	4.264311e-08	1.511534e-08	4.451040e-06	2.781764e-07	2.483661e-06	5.551872e-08	0.000000e+00	5.143418e-12	4.264311e-08	377560	48207000	60001600	7661470400	1.641162e+04	2.352955e+04	3.616142e+02	1.593920e+04


==> num_exp/out/conv_kite_DG_ks4_kt4_a0_g0.05_c1.dat <==
i	h	delta_t	l2final	l2l2	h1	dt	mat	l1final	over	under	l2far	ndofs_max	ndofs_sum	nze_max	nze_sum	t_method	t_cpu	t_asm	t_sol	nnzlu_max	mflop_sum
1	4.500000e-01	6.250000e-02	1.578983e-03	6.898746e-04	2.376726e-02	1.561033e-02	1.491365e-02	1.799554e-03	0.000000e+00	1.037662e-04	1.578983e-03	3900	29250	1068750	7987500	4.155945e+00	8.044571e+00	9.964796e-01	2.997632e+00	0	0
2	2.250000e-01	3.125000e-02	5.503466e-05	1.434087e-05	1.226958e-03	3.767482e-04	3.266394e-04	3.875364e-05	0.000000e+00	2.183654e-06	5.503466e-05	13725	215025	3931875	61475625	2.904089e+01	6.075365e+01	4.524190e+00	2.371356e+01	0	0
3	1.125000e-01	1.562500e-02	6.246636e-07	2.010202e-07	3.231786e-05	8.472760e-06	8.149340e-06	5.151519e-07	0.000000e+00	2.115199e-10	6.246636e-07	48975	1545825	14315625	451670625	1.915109e+02	3.026811e+02	4.582798e+01	1.392423e+02	57780000	1798360
4	5.625000e-02	7.812500e-03	1.853888e-08	5.968905e-09	1.874270e-06	5.186823e-07	4.359141e-07	1.313480e-08	0.000000e+00	1.105197e-13	1.853888e-08	181575	11532975	53758125	3414493125	1.786808e+03	3.158926e+03	2.445452e+02	1.502590e+03	301539375	33811230


==> num_exp/out/conv_kite_DG_ks4_kt4_a1_g0.05_c1.dat <==
i	h	delta_t	l2final	l2l2	h1	dt	mat	l1final	over	under	l2far	ndofs_max	ndofs_sum	nze_max	nze_sum	t_method	t_cpu	t_asm	t_sol
1	4.500000e-01	6.250000e-02	6.259555e-04	2.736725e-04	7.342672e-03	1.380262e-02	1.414251e-02	7.776959e-04	0.000000e+00	1.229448e-06	6.259555e-04	3900	29250	1068750	7987500	2.601563e+00	6.155252e+00	1.002573e+00	1.453232e+00
2	2.250000e-01	3.125000e-02	1.333361e-05	4.517709e-06	2.675928e-04	1.040227e-04	1.480284e-04	1.328584e-05	0.000000e+00	4.462248e-08	1.333361e-05	13725	215025	3931875	61475625	1.484832e+01	3.625786e+01	4.515115e+00	9.717336e+00
3	1.125000e-01	1.562500e-02	2.933266e-07	1.013931e-07	1.203951e-05	1.309756e-06	5.606543e-06	3.215303e-07	0.000000e+00	6.502123e-11	2.933266e-07	48975	1545825	14315625	451670625	1.357733e+02	3.032239e+02	2.458498e+01	1.069586e+02
4	5.625000e-02	7.812500e-03	8.687242e-09	2.925682e-09	6.883181e-07	4.205489e-08	3.070573e-07	9.398702e-09	0.000000e+00	7.992856e-15	8.687242e-09	181575	11532975	53758125	3414493125	2.867841e+03	4.864077e+03	1.417021e+02	2.698397e+03


==> num_exp/out/conv_kite_DG_ks5_kt5_a0_g0.05_c1.dat <==
i	h	delta_t	l2final	l2l2	h1	dt	mat	l1final	over	under	l2far	ndofs_max	ndofs_sum	nze_max	nze_sum	t_method	t_cpu	t_asm	t_sol	nnzlu_max	mflop_sum
1	4.500000e-01	6.250000e-02	1.286094e-03	5.014409e-04	2.111924e-02	1.265261e-02	1.001340e-02	1.429753e-03	0.000000e+00	9.897074e-05	1.286094e-03	6552	49140	3016440	22543920	3.579400e+00	1.345727e+01	1.071034e+00	2.336567e+00	0	0
2	2.250000e-01	3.125000e-02	2.386260e-05	4.556327e-06	5.139808e-04	2.192831e-04	1.761680e-04	1.242940e-05	0.000000e+00	7.537479e-07	2.386260e-05	23058	361242	11097324	173508804	2.406688e+01	9.517335e+01	4.921693e+00	1.801377e+01	0	0
3	1.125000e-01	1.562500e-02	4.309140e-08	9.911147e-09	1.622680e-06	3.706009e-07	3.644506e-07	2.399061e-08	0.000000e+00	1.156178e-11	4.309140e-08	82278	2596986	40404420	1274795172	2.703631e+02	1.005636e+03	2.707949e+01	2.358051e+02	0	0
4	5.625000e-02	7.812500e-03	3.603863e-10	9.020111e-11	2.991064e-08	6.525532e-09	6.232632e-09	2.109841e-10	0.000000e+00	1.850573e-15	3.603863e-10	305046	19375398	151726932	9637065396	4.562542e+03	1.242394e+04	1.221975e+02	4.388782e+03	0	0


==> num_exp/out/conv_kite_DG_ks5_kt5_a1_g0.05_c1.dat <==
i	h	delta_t	l2final	l2l2	h1	dt	mat	l1final	over	under	l2far	ndofs_max	ndofs_sum	nze_max	nze_sum	t_method	t_cpu	t_asm	t_sol
1	4.500000e-01	6.250000e-02	3.402927e-04	1.230771e-04	4.331376e-03	7.395697e-03	7.538237e-03	3.982855e-04	0.000000e+00	3.854711e-06	3.402927e-04	6552	49140	3016440	22543920	6.320052e+00	1.479705e+01	2.289441e+00	3.795972e+00
2	2.250000e-01	3.125000e-02	5.074146e-06	1.151033e-06	9.098846e-05	7.800644e-05	7.827507e-05	3.660723e-06	0.000000e+00	7.239356e-09	5.074146e-06	23058	361242	11097324	173508804	3.607434e+01	9.709982e+01	1.289504e+01	2.173584e+01
3	1.125000e-01	1.562500e-02	3.054849e-08	7.136208e-09	4.574153e-07	1.045541e-07	1.618433e-07	3.086657e-08	0.000000e+00	2.044384e-12	3.054849e-08	82278	2596986	40404420	1274795172	3.915951e+02	1.017434e+03	7.705602e+01	3.052439e+02
4	5.625000e-02	7.812500e-03	4.438263e-10	1.046913e-10	8.313052e-09	1.407563e-09	3.166383e-09	4.697403e-10	0.000000e+00	4.589017e-16	4.438263e-10	305046	19375398	151726932	9637065396	7.308961e+03	1.641510e+04	4.742956e+02	6.771711e+03


==> num_exp/out/conv_kite_DG_ks6_kt6_a0_g0.05_c1.dat <==
i	h	delta_t	l2final	l2l2	h1	dt	mat	l1final	over	under	l2far	ndofs_max	ndofs_sum	nze_max	nze_sum	t_method	t_cpu	t_asm	t_sol	nnzlu_max	mflop_sum
1	4.500000e-01	6.250000e-02	8.456584e-04	3.312746e-04	1.469508e-02	9.916654e-03	8.879831e-03	9.070742e-04	0.000000e+00	4.498760e-05	8.456584e-04	10192	76440	7299040	54550720	9.500984e+00	3.366771e+01	2.422261e+00	6.801499e+00	0	0
2	2.250000e-01	3.125000e-02	2.452136e-05	5.470826e-06	7.404590e-04	3.641956e-04	1.677412e-04	1.055081e-05	0.000000e+00	8.462991e-07	2.452136e-05	35868	561932	26852784	419848464	6.334895e+01	2.479771e+02	1.103645e+01	5.060684e+01	0	0
3	1.125000e-01	1.562500e-02	5.641840e-09	1.189534e-09	2.265469e-07	4.368887e-08	3.641807e-08	2.130393e-09	0.000000e+00	1.102582e-12	5.641840e-09	127988	4039756	97768720	3084689552	5.939238e+02	2.284388e+03	5.173562e+01	5.306109e+02	0	0


==> num_exp/out/conv_kite_DG_ks6_kt6_a1_g0.05_c1.dat <==
i	h	delta_t	l2final	l2l2	h1	dt	mat	l1final	over	under	l2far	ndofs_max	ndofs_sum	nze_max	nze_sum	t_method	t_cpu	t_asm	t_sol
1	4.500000e-01	6.250000e-02	1.302729e-04	7.326091e-05	2.961908e-03	7.296789e-03	7.364332e-03	1.357055e-04	0.000000e+00	4.861535e-07	1.302729e-04	10192	76440	7299040	54550720	1.741402e+01	3.863477e+01	5.267490e+00	1.191119e+01
2	2.250000e-01	3.125000e-02	4.211685e-06	1.079153e-06	1.088346e-04	1.317429e-04	1.303716e-04	2.074568e-06	0.000000e+00	6.897853e-09	4.211685e-06	35868	561932	26852784	419848464	8.921382e+01	2.550710e+02	2.872532e+01	5.892151e+01
3	1.125000e-01	1.562500e-02	1.490209e-09	3.317415e-10	5.262304e-08	9.286873e-09	1.354974e-08	8.022690e-10	0.000000e+00	4.114791e-14	1.490209e-09	127988	4039756	97768720	3084689552	7.793863e+02	2.408931e+03	1.552151e+02	6.139091e+02


==> num_exp/out/peclet_k2_i4.dat <==
alpha	DG	CGall	CG
1	3.806100e-05	4.488974e-05	4.494520e-05
0.1	3.801343e-05	4.477665e-05	4.491104e-05
0.01	3.934479e-05	4.571675e-05	4.714651e-05
0.001	4.444416e-05	5.231319e-05	1.093437e-04
0.0001	4.030568e-05	5.936300e-05	2.556180e-04
1e-05	3.769495e-05	6.104652e-05	3.069333e-04
1e-06	3.714918e-05	6.123833e-05	3.137084e-04
1e-08	3.716283e-05	6.125994e-05	3.144858e-04


==> num_exp/out/peclet_k3_i4.dat <==
alpha	DG	CGall	CG
1	6.989302e-07	8.137542e-07	7.089078e-07
0.1	4.350089e-07	6.681309e-07	4.517738e-07
0.01	4.351927e-07	1.127576e-06	4.579814e-07
0.001	4.420106e-07	2.037064e-06	4.792882e-07
0.0001	5.125131e-07	2.431255e-06	7.415097e-07
1e-05	5.903609e-07	2.534371e-06	1.101684e-06
1e-06	6.066786e-07	2.548432e-06	1.180105e-06
1e-08	6.098081e-07	2.550056e-06	1.189830e-06


==> num_exp/out/peclet_k4_i4.dat <==
alpha	DG	CGall	CG
1	8.687242e-09	2.054150e-08	9.085824e-09
0.1	8.176357e-09	2.268110e-08	8.628319e-09
0.01	8.900911e-09	3.240492e-08	9.399408e-09
0.001	1.255434e-08	5.320993e-08	1.382514e-08
0.0001	1.633330e-08	7.057846e-08	3.128969e-08
1e-05	1.783999e-08	7.451676e-08	4.799525e-08
1e-06	1.830599e-08	7.504349e-08	5.200898e-08
1e-08	1.853888e-08	7.510460e-08	5.252416e-08


==> num_exp/out/ring_profile_CGall.dat <==
x	uh	u	err
-4.987984e-01	7.368939540760488e-08	3.616657042969830e-15	7.368939e-08
-4.974985e-01	-8.044912711536632e-10	3.944048771920088e-15	8.044952e-10
-4.961987e-01	-3.761383636087224e-08	4.301077080539600e-15	3.761384e-08
-4.948988e-01	-4.534027666159346e-08	4.690424769651479e-15	4.534028e-08
-4.935989e-01	-3.225766768971401e-08	5.115017495972878e-15	3.225767e-08
-4.922991e-01	-6.312083677971194e-09	5.578045756207402e-15	6.312089e-09
-4.909992e-01	2.487818242454786e-08	6.082988861205674e-15	2.487818e-08
-4.896993e-01	5.402261895241632e-08	6.633641080340396e-15	5.402261e-08
-4.883995e-01	7.415849552385964e-08	7.234140152549411e-15	7.415849e-08
-4.870996e-01	7.865086304076096e-08	7.888998378285757e-15	7.865086e-08
-4.857998e-01	5.327350915547761e-08	8.603099912609970e-15	5.327350e-08
-4.845002e-01	-1.434651386997664e-08	9.381741217134383e-15	1.434652e-08
-4.832005e-01	-1.044367521784820e-07	1.023085505968287e-14	1.044368e-07
-4.819009e-01	-2.186000062994609e-07	1.115681970215276e-14	2.186000e-07
-4.806008e-01	-1.688407635851541e-07	1.216696343735542e-14	1.688408e-07
-4.793005e-01	-5.657126474825411e-08	1.326872563462514e-14	5.657128e-08
-4.780002e-01	3.992473137878200e-08	1.447024608694477e-14	3.992472e-08
-4.767000e-01	1.164571371991844e-07	1.578052200303229e-14	1.164571e-07
-4.754000e-01	1.604875222795243e-07	1.720918170725481e-14	1.604875e-07
-4.741000e-01	1.908581695096369e-07	1.876718241490401e-14	1.908582e-07
-4.728000e-01	2.089725057886530e-07	2.046623376902372e-14	2.089725e-07
-4.715000e-01	2.161856414992378e-07	2.231910552303691e-14	2.161856e-07
-4.702000e-01	2.138043705076006e-07	2.433972351583389e-14	2.138043e-07
-4.689000e-01	2.030871701634887e-07	2.654327433578177e-14	2.030871e-07
-4.676000e-01	1.852442013001881e-07	2.894631946029463e-14	1.852442e-07
-4.663000e-01	1.614373082345242e-07	3.156691972881085e-14	1.614373e-07
-4.650000e-01	1.327800187668610e-07	3.442477108469833e-14	1.327800e-07
-4.637000e-01	1.003375441810993e-07	3.754135260629476e-14	1.003375e-07
-4.624000e-01	6.512677924468710e-08	4.094008793965780e-14	6.512674e-08
-4.611000e-01	2.811630220860381e-08	4.464652134632678e-14	2.811626e-08
-4.598000e-01	-9.773625192633081e-09	4.868850968923152e-14	9.773674e-09
-4.585000e-01	-4.767105774095696e-08	5.309643179968414e-14	4.767111e-08
-4.572000e-01	-8.475236673477474e-08	5.790341679901655e-14	8.475242e-08
-4.559000e-01	-1.202422399889418e-07	6.314559309088149e-14	1.202423e-07
-4.546000e-01	-1.534136818347810e-07	6.886235989560614e-14	1.534138e-07
-4.533000e-01	-1.835880131200838e-07	7.509668336739088e-14	1.835881e-07
-4.520000e-01	-2.101348712090863e-07	8.189541951991651e-14	2.101350e-07
-4.507000e-01	-2.324722099824970e-07	8.930966638741698e-14	2.324723e-07
-4.494000e-01	-2.500662998374794e-07	9.739514806798026e-14	2.500664e-07
-4.481000e-01	-2.624317276876605e-07	1.062126335354926e-13	2.624318e-07
-4.468000e-01	-2.691313969631298e-07	1.158283933679206e-13	2.691315e-07
-4.455000e-01	-2.827751721806923e-07	1.263146978246279e-13	2.827753e-07
-4.442000e-01	-3.764215197307445e-07	1.377503600161832e-13	3.764217e-07
-4.429000e-01	-4.486952301674646e-07	1.502213282490083e-13	4.486954e-07
-4.416000e-01	-4.986301562072459e-07	1.638213319968483e-13	4.986303e-07
-4.403000e-01	-5.257003482355440e-07	1.786525863540208e-13	5.257005e-07
-4.390000e-01	-5.298200543069093e-07	1.948265602650254e-13	5.298202e-07
-4.377000e-01	-5.113437201449883e-07	2.124648143043662e-13	5.113439e-07
-4.364000e-01	-4.710659891425210e-07	2.316999143031725e-13	4.710662e-07
-4.351000e-01	-4.102217023613353e-07	2.526764276892993e-13	4.102220e-07
-4.338000e-01	-3.304858985323447e-07	2.755520100291717e-13	3.304862e-07
-4.325000e-01	-2.339738140555748e-07	3.004985899376452e-13	2.339741e-07
-4.312000e-01	-1.232408830001229e-07	3.277036612614565e-13	1.232412e-07
-4.299000e-01	-1.282737104183611e-09	3.573716922480289e-13	1.283094e-09
-4.286000e-01	1.284647942249554e-07	3.897256622907355e-13	1.284644e-07
-4.273000e-01	2.621256839109289e-07	4.250087378004708e-13	2.621253e-07
-4.260000e-01	3.953837072082428e-07	4.634860997990812e-13	3.953832e-07
-4.247000e-01	5.234824417023583e-07	5.054469369705448e-13	5.234819e-07
-4.234000e-01	6.412252673096008e-07	5.512066191492042e-13	6.412247e-07
-4.221000e-01	7.429753662772360e-07	6.011090675807212e-13	7.429748e-07
-4.208000e-01	8.226557231834345e-07	6.555293397700602e-13	8.226551e-07
-4.195000e-01	8.737491249372516e-07	7.148764483438035e-13	8.737484e-07
-4.182000e-01	8.892981607786847e-07	7.795964351129080e-13	8.892974e-07
-4.169000e-01	8.619052222786144e-07	8.501757234397671e-13	8.619044e-07
-4.156000e-01	7.837325033388428e-07	9.271447741056529e-13	7.837316e-07
-4.143000e-01	6.307244357185851e-07	1.011082072155078e-12	6.307234e-07
-4.130000e-01	3.130306893034534e-07	1.102618474681596e-12	3.130296e-07
-4.117000e-01	-4.600231565001298e-08	1.202441952232241e-12	4.600352e-08
-4.104000e-01	-4.454198897890665e-07	1.311302759465902e-12	4.454212e-07
-4.091000e-01	-4.751682161936848e-07	1.430019073927617e-12	4.751696e-07
-4.078000e-01	-1.899574842056452e-07	1.559483145318555e-12	1.899590e-07
-4.065000e-01	5.634057096623569e-08	1.700668001478500e-12	5.633887e-08
-4.052000e-01	2.597772596360870e-07	1.854634761481867e-12	2.597754e-07
-4.039000e-01	3.707920561348582e-07	2.022540610810870e-12	3.707900e-07
-4.026000e-01	4.504202344648930e-07	2.205647498546106e-12	4.504180e-07
-4.013000e-01	5.035308702455933e-07	2.405331621940710e-12	5.035285e-07
-4.000000e-01	5.321963264543151e-07	2.623093769662405e-12	5.321937e-07
-3.987000e-01	5.384604806930548e-07	2.860570601441695e-12	5.384576e-07
-3.974000e-01	5.243387251884277e-07	3.119546948901263e-12	5.243356e-07
-3.961000e-01	4.918179667916800e-07	3.401969230018040e-12	4.918146e-07
-3.948000e-01	4.428566269786695e-07	3.709960078038165e-12	4.428529e-07
-3.935000e-01	3.793846418498990e-07	4.045834294792674e-12	3.793806e-07
-3.922000e-01	3.033034621304761e-07	4.412116248317168e-12	3.032991e-07
-3.909000e-01	2.164860531701576e-07	4.811558845531297e-12	2.164812e-07
-3.896000e-01	1.207768949433076e-07	5.247164222574519e-12	1.207716e-07
-3.883000e-01	1.799198204891096e-08	5.722206308301956e-12	1.798626e-08
-3.870000e-01	-9.008117628939374e-08	6.240255430523439e-12	9.008742e-08
-3.857000e-01	-2.016835562233793e-07	6.805205149922565e-12	2.016904e-07
-3.844000e-01	-3.150846192801455e-07	7.421301523332832e-12	3.150920e-07
-3.831000e-01	-4.285823123622241e-07	8.093175016310277e-12	4.285904e-07
-3.818000e-01	-5.405030677474932e-07	8.825875304849546e-12	5.405119e-07
-3.805000e-01	-6.492018030891856e-07	9.624909227807644e-12	6.492114e-07
-3.792000e-01	-7.530619214159468e-07	1.049628217527941e-11	7.530724e-07
-3.779000e-01	-8.504953111317588e-07	1.144654322398984e-11	8.505068e-07
-3.766000e-01	-9.399423460160076e-07	1.248283435893510e-11	9.399548e-07
-3.753000e-01	-1.019871885223450e-06	1.361294415121112e-11	1.019885e-06
-3.740000e-01	-1.088781273284197e-06	1.484536629546221e-11	1.088796e-06
-3.727000e-01	-1.227359048781220e-06	1.618936344690819e-11	1.227375e-06
-3.714000e-01	-1.347424277609790e-06	1.765503683773509e-11	1.347442e-06
-3.701000e-01	-1.437998972983389e-06	1.925340219607388e-11	1.438018e-06
-3.688000e-01	-1.497715928692148e-06	2.099647253816142e-11	1.497737e-06
-3.675000e-01	-1.525600356235871e-06	2.289734845593116e-11	1.525623e-06
-3.662000e-01	-1.521069884824061e-06	2.497031657862253e-11	1.521095e-06
-3.649000e-01	-1.483934561375905e-06	2.723095694842346e-11	1.483962e-06
-3.636000e-01	-1.414396850520272e-06	2.969626011716521e-11	1.414427e-06
-3.623000e-01	-1.313051634595710e-06	3.238475484414461e-11	1.313084e-06
-3.610000e-01	-1.180886213650490e-06	3.531664735482498e-11	1.180922e-06
-3.597000e-01	-1.019280305442497e-06	3.851397320706484e-11	1.019319e-06
-3.584000e-01	-8.300060454393799e-07	4.200076290626213e-11	8.300480e-07
-3.571000e-01	-6.152279868184260e-07	4.580322251415726e-11	6.152738e-07
-3.558000e-01	-3.775031004665993e-07	4.994993060871066e-11	3.775531e-07
-3.545000e-01	-1.197807749806106e-07	5.447205307536781e-11	1.198352e-07
-3.532000e-01	1.545971833332266e-07	5.940357734405020e-11	1.545378e-07
-3.519000e-01	4.418965504588239e-07	6.478156783234369e-11	4.418318e-07
-3.506000e-01	7.379906846704752e-07	7.064644451475676e-11	7.379200e-07
-3.493000e-01	1.038360526532793e-06	7.704228671171711e-11	1.038283e-06
-3.480000e-01	1.338094598900601e-06	8.401716438152949e-11	1.338011e-06
-3.467000e-01	1.631889006919216e-06	9.162349940522995e-11	1.631797e-06
-3.454000e-01	1.914047438024091e-06	9.991845957967018e-11	1.913948e-06
-3.441000e-01	2.178481161941095e-06	1.089643882800313e-10	2.178372e-06
-3.428000e-01	2.418709030686406e-06	1.188292730210135e-10	2.418590e-06
-3.415000e-01	2.313467228027878e-06	1.295872564383276e-10	2.313338e-06
-3.402000e-01	2.104406789969151e-06	1.413191935309321e-10	2.104265e-06
-3.389000e-01	1.855909938257692e-06	1.541132593521362e-10	1.855756e-06
-3.376000e-01	1.571235496427074e-06	1.680656117168720e-10	1.571067e-06
-3.363000e-01	1.318758858263652e-06	1.832811139059169e-10	1.318576e-06
-3.350000e-01	1.123126827423177e-06	1.998741227987630e-10	1.122927e-06
-3.337000e-01	9.803178846254322e-07	2.179693483586223e-10	9.800999e-07
-3.324000e-01	8.848910540828653e-07	2.377027909292642e-10	8.846534e-07
-3.311000e-01	8.487398449419276e-07	2.592227633882608e-10	8.484806e-07
-3.298000e-01	8.602977642179035e-07	2.826910058389341e-10	8.600151e-07
-3.285000e-01	9.064979237529277e-07	3.082839012188279e-10	9.061896e-07
-3.272000e-01	9.751785973432628e-07	3.361938009610036e-10	9.748424e-07
-3.259000e-01	1.055083220739273e-06	3.666304706715488e-10	1.054717e-06
-3.246000e-01	1.135860391645452e-06	3.998226666887953e-10	1.135461e-06
-3.233000e-01	1.208063869720436e-06	4.360198553733196e-10	1.207628e-06
-3.220000e-01	1.263152576576938e-06	4.754940880505978e-10	1.262677e-06
-3.207000e-01	1.293490595781821e-06	5.185420456980827e-10	1.292972e-06
-3.194000e-01	1.292347172856050e-06	5.654872687441053e-10	1.291782e-06
-3.181000e-01	1.253896715274721e-06	6.166825887374565e-10	1.253280e-06
-3.168000e-01	1.173218792467040e-06	6.725127801635124e-10	1.172546e-06
-3.155000e-01	1.046298135816347e-06	7.333974523375394e-10	1.045565e-06
-3.142000e-01	8.700246386600743e-07	7.997942031100971e-10	8.692248e-07
-3.129000e-01	6.421933562898377e-07	8.722020580871290e-10	6.413212e-07
-3.116000e-01	3.615045059512770e-07	9.511652212134429e-10	3.605533e-07
-3.103000e-01	2.756346684418755e-08	1.037277164908015e-09	2.652619e-08
-3.090000e-01	-3.591192198774511e-07	1.131185090492049e-09	3.602504e-07
-3.077000e-01	-7.971278511056538e-07	1.233594792433425e-09	7.983614e-07
-3.064000e-01	-1.284141561778182e-06	1.345275962966237e-09	1.285487e-06
-3.051000e-01	-1.816934324878784e-06	1.467067976954121e-09	1.818401e-06
-3.038000e-01	-2.391374951437110e-06	1.599886200475105e-09	2.392975e-06
-3.025000e-01	-3.002427090528536e-06	1.744728870542247e-09	3.004172e-06
-3.012000e-01	-2.791628937103298e-06	1.902684597666849e-09	2.793532e-06
-2.999000e-01	-2.335389556659726e-06	2.074940547651822e-09	2.337464e-06
-2.986000e-01	-2.036959987750650e-06	2.262791364108351e-09	2.039223e-06
-2.973000e-01	-1.898709632237745e-06	2.467648898755565e-09	1.901177e-06
-2.960000e-01	-1.918599829528827e-06	2.691052822634415e-09	1.921291e-06
-2.947000e-01	-2.090183856577816e-06	2.934682197987843e-09	2.093119e-06
-2.934000e-01	-2.402606927884723e-06	3.200368097778774e-09	2.405807e-06
-2.921000e-01	-2.840606195495711e-06	3.490107367692641e-09	2.844096e-06
-2.908000e-01	-3.384510749003116e-06	3.806077634056278e-09	3.388317e-06
-2.895000e-01	-4.010241615545189e-06	4.150653670470267e-09	4.014392e-06
-2.882000e-01	-4.689311759806663e-06	4.526425246163657e-09	4.693838e-06
-2.869000e-01	-5.388826084018020e-06	4.936216590214609e-09	5.393762e-06
-2.856000e-01	-6.071481427956078e-06	5.383107617928184e-09	6.076865e-06
-2.843000e-01	-6.695566568943780e-06	5.870457078903098e-09	6.701437e-06
-2.830000e-01	-7.214962221850017e-06	6.401927800764685e-09	7.221364e-06
-2.817000e-01	-7.579141039090011e-06	6.981514218291538e-09	7.586123e-06
-2.804000e-01	-7.733167610624943e-06	7.613572394838139e-09	7.740781e-06
-2.791000e-01	-7.617698463962225e-06	8.302852761690670e-09	7.626001e-06
-2.778000e-01	-7.168982064155356e-06	9.054535821416864e-09	7.178037e-06
-2.765000e-01	-6.318858813803950e-06	9.874271083550748e-09	6.328733e-06
-2.752000e-01	-4.994761053053604e-06	1.076821952524503e-08	5.005529e-06
-2.739000e-01	-3.119713059596418e-06	1.174309989601641e-08	3.131456e-06
-2.726000e-01	-6.123310486702527e-07	1.280623921460333e-08	6.251373e-07
-2.713000e-01	2.613176826941060e-06	1.396562783745830e-08	2.599211e-06
-2.700000e-01	6.598889004618342e-06	1.522997951276030e-08	6.583659e-06
-2.687000e-01	1.099880584777981e-05	1.660879687130233e-08	1.098220e-05
-2.674000e-01	1.581186104727161e-05	1.811244284646778e-08	1.579375e-05
-2.661000e-01	1.782254784378396e-05	1.975221856007777e-08	1.780280e-05
-2.648000e-01	1.262031804799391e-05	2.154044825948224e-08	1.259878e-05
-2.635000e-01	8.197943843105488e-06	2.349057194426275e-08	8.174453e-06
-2.622000e-01	5.031943033738244e-06	2.561724637871729e-08	5.006326e-06
-2.609000e-01	3.089966018595447e-06	2.793645524930815e-08	3.062030e-06
-2.596000e-01	1.798796111138844e-06	3.046562929500177e-08	1.768330e-06
-2.583000e-01	1.059015680368621e-06	3.322377731337059e-08	1.025792e-06
-2.570000e-01	7.766382414097175e-07	3.623162902707192e-08	7.404066e-07
-2.557000e-01	8.631084555115309e-07	3.951179088446421e-08	8.235967e-07
-2.544000e-01	1.235302130048065e-06	4.308891596531564e-08	1.192213e-06
-2.531000e-01	1.815526218518093e-06	4.698988926859274e-08	1.768536e-06
-2.518000e-01	2.531518820544991e-06	5.124402977490051e-08	2.480275e-06
-2.505000e-01	3.316449181876567e-06	5.588331080223768e-08	3.260566e-06
-2.492000e-01	4.108917694385529e-06	6.094260031121700e-08	4.047975e-06
-2.479000e-01	4.852955896068943e-06	6.645992296581804e-08	4.786496e-06
-2.466000e-01	5.498026471048698e-06	7.247674591927821e-08	5.425550e-06
-2.453000e-01	5.999023249571269e-06	7.903829047301175e-08	5.919985e-06
-2.440000e-01	6.316271208007654e-06	8.619387195091343e-08	6.230077e-06
-2.427000e-01	6.415526468853590e-06	9.399727034347202e-08	6.321529e-06
-2.414000e-01	6.267976300729407e-06	1.025071345073528e-07	6.165469e-06
-2.401000e-01	5.850239118380047e-06	1.117874229583182e-07	5.738452e-06
-2.388000e-01	5.144364482675000e-06	1.219078845703810e-07	5.022457e-06
-2.375000e-01	4.137833100608598e-06	1.329445827939866e-07	4.004889e-06
-2.362000e-01	2.823556825299470e-06	1.449804673331323e-07	2.678576e-06
-2.349000e-01	1.199878655991298e-06	1.581059975779657e-07	1.041773e-06
-2.336000e-01	-7.294272619479639e-07	1.724198224784351e-07	9.018471e-07
-2.323000e-01	-2.955155637025825e-06	1.880295219687090e-07	3.143185e-06
-2.310000e-01	-5.462670031624356e-06	2.050524155146895e-07	5.667722e-06
-2.297000e-01	-7.372221158326825e-08	2.236164438614448e-07	2.973387e-07
-2.284000e-01	4.547817972412616e-06	2.438611306074375e-07	4.303957e-06
-2.271000e-01	7.996712241883384e-06	2.659386308324915e-07	7.730774e-06
-2.258000e-01	1.023438204065374e-05	2.900148746605777e-07	9.944367e-06
-2.245000e-01	1.125051753064784e-05	3.162708143520401e-07	1.093425e-05
-2.232000e-01	1.106307759189041e-05	3.449037842979732e-07	1.071817e-05
-2.219000e-01	9.718289822505966e-06	3.761289841378818e-07	9.342161e-06
-2.206000e-01	7.290650538719061e-06	4.101810961472081e-07	6.880469e-06
-2.193000e-01	3.882924774854174e-06	4.473160490502496e-07	3.435609e-06
-2.180000e-01	-3.738537166642474e-07	4.878129415145419e-07	8.616667e-07
-2.167000e-01	-5.320382465312197e-06	5.319761397827691e-07	5.852359e-06
-2.154000e-01	-1.076909028246439e-05	5.801375652069361e-07	1.134923e-05
-2.141000e-01	-1.650413726139682e-05	6.326591888767734e-07	1.713680e-05
-2.128000e-01	-2.228141477728557e-05	6.899357520905302e-07	2.297135e-05
-2.115000e-01	-2.782854548720528e-05	7.523977331136439e-07	2.858094e-05
-2.102000e-01	-3.284488333013247e-05	8.205145825216414e-07	3.366540e-05
-2.089000e-01	-3.700151352694190e-05	8.947982514418168e-07	3.789631e-05
-2.076000e-01	-3.994125258040954e-05	9.758070392096168e-07	4.091706e-05
-2.063000e-01	-4.127864827521162e-05	1.064149789355684e-06	4.234280e-05
-2.050000e-01	-4.059997967792334e-05	1.160490465457169e-06	4.176047e-05
-2.037000e-01	-3.746325713702014e-05	1.265553141241656e-06	3.872881e-05
-2.024000e-01	-3.139822228287832e-05	1.380127442444400e-06	3.277835e-05
-2.011000e-01	-2.190634802777348e-05	1.505074481314781e-06	2.341142e-05
-1.998000e-01	-8.460838565880099e-06	1.641333328369123e-06	1.010217e-05
-1.985000e-01	9.493370626723812e-06	1.789928070024270e-06	7.703443e-06
-1.972000e-01	3.313877372948395e-05	1.951975505148483e-06	3.118680e-05
-1.959000e-01	6.070939500037155e-05	2.128693538366435e-06	5.858070e-05
-1.946000e-01	3.515547379286972e-05	2.321410333190775e-06	3.283406e-05
-1.933000e-01	1.729483981617159e-05	2.531574293760559e-06	1.476327e-05
-1.920000e-01	4.843846447437026e-06	2.760764950193037e-06	2.083081e-06
-1.907000e-01	-4.259199932397364e-06	3.010704829343440e-06	7.269905e-06
-1.894000e-01	-1.035834980968123e-05	3.283272400169978e-06	1.364162e-05
-1.881000e-01	-1.378403449034854e-05	3.580516190974580e-06	1.736455e-05
-1.868000e-01	-1.485306609991432e-05	3.904670184591953e-06	1.875774e-05
-1.855000e-01	-1.386863758347538e-05	4.258170607199225e-06	1.812681e-05
-1.842000e-01	-1.112032270571081e-05	4.643674236886315e-06	1.576400e-05
-1.829000e-01	-6.884076050881399e-06	5.064078369540416e-06	1.194815e-05
-1.816000e-01	-1.422233022829907e-06	5.522542592045793e-06	6.944776e-06
-1.803000e-01	5.016490155019472e-06	6.022512526371707e-06	1.006022e-06
-1.790000e-01	1.219699643965911e-05	6.567745722920631e-06	5.629251e-06
-1.777000e-01	1.989780796850149e-05	7.162339897647641e-06	1.273547e-05
-1.764000e-01	2.791106605937490e-05	7.810763725056261e-06	2.010030e-05
-1.751000e-01	3.604253121052743e-05	8.517890418365911e-06	2.752464e-05
-1.738000e-01	4.411158310062543e-05	9.289034349064570e-06	3.482255e-05
-1.725000e-01	5.195122058875049e-05	1.012999098087385e-05	4.182123e-05
-1.712000e-01	5.940806171440708e-05	1.104708041802686e-05	4.836098e-05
-1.699000e-01	6.634234369751299e-05	1.204719489487560e-05	5.429515e-05
-1.686000e-01	7.262792293840685e-05	1.313785056341935e-05	5.949007e-05
-1.673000e-01	7.815227501784489e-05	1.432724396757860e-05	6.382503e-05
-1.660000e-01	8.281649469700020e-05	1.562431362819225e-05	6.719218e-05
-1.647000e-01	8.653529591746569e-05	1.703880720103693e-05	6.949649e-05
-1.634000e-01	8.923701180125079e-05	1.858135471194385e-05	7.065566e-05
-1.621000e-01	9.086359465078409e-05	2.026354841864084e-05	7.060005e-05
-1.608000e-01	9.390760825462796e-05	2.209802989859705e-05	7.180958e-05
-1.595000e-01	9.972757059566021e-05	2.409858501628089e-05	7.562899e-05
-1.582000e-01	1.023470374464407e-04	2.628024748224795e-05	7.606679e-05
-1.569000e-01	1.017722404364418e-04	2.865941178079570e-05	7.311283e-05
-1.556000e-01	9.807658279360061e-05	3.125395631303613e-05	6.682263e-05
-1.543000e-01	9.140063934431710e-05	3.408337767865124e-05	5.731726e-05
-1.530000e-01	8.195215651345682e-05	3.716893710288933e-05	4.478322e-05
-1.517000e-01	7.000605232434655e-05	4.053382010613760e-05	2.947223e-05
-1.504000e-01	5.590441639878049e-05	4.420331061232207e-05	1.170111e-05
-1.491000e-01	4.005650995701507e-05	4.820498080020416e-05	8.148471e-06
-1.478000e-01	2.293876581776597e-05	5.256889811909698e-05	2.963013e-05
-1.465000e-01	5.094788398221074e-06	5.732785101851933e-05	5.223306e-05
-1.452000e-01	-1.286464628597495e-05	6.251759508076342e-05	7.538224e-05
-1.439000e-01	-3.026159062070764e-05	6.817712139723762e-05	9.843871e-05
-1.426000e-01	-4.635092539340331e-05	7.434894919495163e-05	1.206999e-04
-1.413000e-01	-6.032035979302379e-05	8.107944489971729e-05	1.413998e-04
-1.400000e-01	-7.129043141006401e-05	8.841917001893828e-05	1.597096e-04
-1.387000e-01	-7.831450623655851e-05	9.642326044060175e-05	1.747378e-04
-1.374000e-01	-8.037877866607552e-05	1.051518399777738e-04	1.855306e-04
-1.361000e-01	-7.640227149372203e-05	1.146704712412685e-04	1.910727e-04
-1.348000e-01	-6.523683591613770e-05	1.250506471988618e-04	1.902875e-04
-1.335000e-01	-4.566715153150239e-05	1.363703270794963e-04	1.820375e-04
-1.322000e-01	-1.641072633952634e-05	1.487145206074330e-04	1.651252e-04
-1.309000e-01	2.388210325853562e-05	1.621759249063899e-04	1.382938e-04
-1.296000e-01	7.662817245989898e-05	1.768556188000122e-04	1.002274e-04
-1.283000e-01	1.513448519351285e-04	1.928638196548932e-04	4.151897e-05
-1.270000e-01	2.684777712191605e-04	2.103207083688612e-04	5.815706e-05
-1.257000e-01	2.880197382683168e-04	2.293573286032483e-04	5.866241e-05
-1.244000e-01	3.049391529012800e-04	2.501165668965952e-04	5.482259e-05
-1.231000e-01	3.349915674275810e-04	2.727542208823693e-04	6.223735e-05
-1.218000e-01	3.637557597612249e-04	2.974401634681826e-04	6.631560e-05
-1.205000e-01	3.915508081684539e-04	3.243596115230511e-04	6.719120e-05
-1.192000e-01	4.187442330066657e-04	3.537145083662989e-04	6.502972e-05
-1.179000e-01	4.457519967243945e-04	3.857250301613768e-04	6.002697e-05
-1.166000e-01	4.730385038613278e-04	4.206312271950575e-04	5.240728e-05
-1.153000e-01	5.011166010482983e-04	4.586948119717324e-04	4.242179e-05
-1.140000e-01	5.305475770072776e-04	5.002011070795643e-04	3.034647e-05
-1.127000e-01	5.619411625513913e-04	5.454611668951864e-04	1.648000e-05
-1.114000e-01	5.959555305849073e-04	5.948140883921382e-04	1.141442e-06
-1.101000e-01	6.332972961032403e-04	6.486295276113412e-04	1.533223e-05
-1.088000e-01	6.747215161929542e-04	7.073104397452648e-04	3.258892e-05
-1.075000e-01	7.210316900317488e-04	7.712960622871637e-04	5.026437e-05
-1.062000e-01	7.730797588884836e-04	8.410651623088823e-04	6.798540e-05
-1.049000e-01	8.317661061231477e-04	9.171395706606496e-04	8.537346e-05
-1.036000e-01	8.980395571868903e-04	1.000088027740239e-03	1.020485e-04
-1.023000e-01	9.728973796220075e-04	1.090530367460977e-03	1.176330e-04
-1.010000e-01	1.057385283061915e-03	1.189142068163629e-03	1.317568e-04
-9.970000e-02	1.152597419231223e-03	1.296659201469293e-03	1.440618e-04
-9.840000e-02	1.259676381945637e-03	1.413883812460645e-03	1.542074e-04
-9.710000e-02	1.379813207112039e-03	1.541689767109695e-03	1.618766e-04
-9.580000e-02	1.514247372728459e-03	1.681029105537450e-03	1.667817e-04
-9.450000e-02	1.664266798884042e-03	1.832938942492800e-03	1.686721e-04
-9.320000e-02	1.831207847759122e-03	1.998548959365794e-03	1.673411e-04
-9.190000e-02	2.052586496683288e-03	2.179089535091987e-03	1.265030e-04
-9.060000e-02	2.303808654810755e-03	2.375900566444984e-03	7.209191e-05
-8.930000e-02	2.578195008938096e-03	2.590441031427383e-03	1.224602e-05
-8.800000e-02	2.876785221243142e-03	2.824299352728456e-03	5.248587e-05
-8.670000e-02	3.200678260989128e-03	3.079204621477298e-03	1.214736e-04
-8.540000e-02	3.551032404524577e-03	3.357038744732980e-03	1.939937e-04
-8.410000e-02	3.929065235283478e-03	3.659849583253847e-03	2.692157e-04
-8.280000e-02	4.336053643785198e-03	3.989865148994104e-03	3.461885e-04
-8.150000e-02	4.773333827634372e-03	4.349508934390404e-03	4.238249e-04
-8.020000e-02	5.242301291521155e-03	4.741416447700195e-03	5.008848e-04
-7.890000e-02	5.744410847220927e-03	5.168453030288575e-03	5.759578e-04
-7.760000e-02	6.281176613594511e-03	5.633733032655482e-03	6.474436e-04
-7.630000e-02	6.854172016588257e-03	6.140640425930401e-03	7.135316e-04
-7.500000e-02	7.465029789233598e-03	6.692850924284827e-03	7.721789e-04
-7.370000e-02	8.115441971647602e-03	7.294355690919415e-03	8.210863e-04
-7.240000e-02	8.807159911032487e-03	7.949486695608013e-03	8.576732e-04
-7.110000e-02	9.541994261676014e-03	8.662943784813132e-03	8.790505e-04
-6.980000e-02	1.032181498495133e-02	9.439823515624047e-03	8.819915e-04
-6.850000e-02	1.114855134931676e-02	1.028564979164777e-02	8.629016e-04
-6.720000e-02	1.202097394823145e-02	1.120640632184293e-02	8.145676e-04
-6.590000e-02	1.296260660981514e-02	1.220857090137067e-02	7.540357e-04
-6.460000e-02	1.398764134339637e-02	1.329915148600022e-02	6.884899e-04
-6.330000e-02	1.510581596931022e-02	1.448572399746687e-02	6.200920e-04
-6.200000e-02	1.632745399127399e-02	1.577647175538182e-02	5.509822e-04
-6.070000e-02	1.766346459638771e-02	1.718022638062804e-02	4.832382e-04
-5.940000e-02	1.912534265513341e-02	1.870650995435459e-02	4.188327e-04
-5.810000e-02	2.072516872137581e-02	2.036557814432216e-02	3.595906e-04
-5.680000e-02	2.228616882588394e-02	2.216846392496777e-02	1.177049e-04
-5.550000e-02	2.390008875387085e-02	2.412702141766921e-02	2.269327e-04
-5.420000e-02	2.567816965408390e-02	2.625396926179237e-02	5.757996e-04
-5.290000e-02	2.764347584653972e-02	2.856293279378959e-02	9.194569e-04
-5.160000e-02	2.981920410346863e-02	3.106848415966744e-02	1.249280e-03
-5.030000e-02	3.222868364931388e-02	3.378617931461427e-02	1.557496e-03
-4.900000e-02	3.489537616073253e-02	3.673259067202936e-02	1.837215e-03
-4.770000e-02	3.784287576659593e-02	3.992533395281358e-02	2.082458e-03
-4.640000e-02	4.109490904798783e-02	4.338308755570461e-02	2.288179e-03
-4.510000e-02	4.467533503820584e-02	4.712560252300231e-02	2.450267e-03
-4.380000e-02	4.860814522276041e-02	5.117370091709144e-02	2.565556e-03
-4.250000e-02	5.291746353937758e-02	5.554926015761182e-02	2.631797e-03
-4.120000e-02	5.762754637799482e-02	6.027518060510399e-02	2.647634e-03
-3.990000e-02	6.276278258076294e-02	6.537533342557243e-02	2.612551e-03
-3.860000e-02	6.834769344204887e-02	7.087448554586340e-02	2.526792e-03
-3.730000e-02	7.440693270843046e-02	7.679819833004037e-02	2.391266e-03
-3.600000e-02	8.096528657869864e-02	8.317269649392221e-02	2.207410e-03
-3.470000e-02	8.804767370386139e-02	9.002470375443204e-02	1.977030e-03
-3.340000e-02	9.567914518713548e-02	9.738124181215239e-02	1.702097e-03
-3.210000e-02	1.038848845839563e-01	1.052693895225096e-01	1.384505e-03
-3.080000e-02	1.126902079019687e-01	1.137159995583230e-01	1.025792e-03
-2.950000e-02	1.221205636010307e-01	1.227473705399211e-01	6.268069e-04
-2.820000e-02	1.322015325932188e-01	1.323888735420654e-01	1.873409e-04
-2.690000e-02	1.429588282428182e-01	1.426645331080411e-01	2.942951e-04
-2.560000e-02	1.544182963663291e-01	1.535965644295035e-01	8.217319e-04
-2.430000e-02	1.666059152324630e-01	1.652048701906147e-01	1.401045e-03
-2.300000e-02	1.795477955621491e-01	1.775065027120726e-01	2.041293e-03
-2.170000e-02	1.932701805285306e-01	1.905150994247512e-01	2.755081e-03
-2.040000e-02	2.077994457569594e-01	2.042403022840921e-01	3.559143e-03
-1.910000e-02	2.231620993250035e-01	2.186871744013275e-01	4.474925e-03
-1.780000e-02	2.388220882809038e-01	2.338556297771235e-01	4.966459e-03
-1.650000e-02	2.544203839037479e-01	2.497398944048829e-01	4.680489e-03
-1.520000e-02	2.708407124745903e-01	2.663280189643352e-01	4.512694e-03
-1.390000e-02	2.880069251245982e-01	2.836014646342605e-01	4.405460e-03
-1.260000e-02	3.058445938575823e-01	3.015347839974620e-01	4.309810e-03
-1.130000e-02	3.242810115500346e-01	3.200954183930790e-01	4.185593e-03
-1.000000e-02	3.432451919511083e-01	3.392436312341827e-01	4.001561e-03
-8.700000e-03	3.626678696826100e-01	3.589325936651806e-01	3.735276e-03
-7.400000e-03	3.824815002390269e-01	3.791086344857454e-01	3.372866e-03
-6.100000e-03	4.026202599874861e-01	3.997116606263145e-01	2.908599e-03
-4.800000e-03	4.230200461678018e-01	4.206757478512519e-01	2.344298e-03
-3.500000e-03	4.436184768924357e-01	4.419298941260457e-01	1.688583e-03
-2.200000e-03	4.643548911465256e-01	4.633989206464096e-01	9.559705e-04
-9.000000e-04	4.851703487878641e-01	4.850044983805916e-01	1.658504e-04
4.000000e-04	5.060076305469056e-01	5.066662716330288e-01	6.586411e-04
1.700000e-03	5.268112380267806e-01	5.283030450758294e-01	1.491807e-03
3.000000e-03	5.475273937032674e-01	5.498339973124762e-01	2.306604e-03
4.300000e-03	5.681040409248234e-01	5.711798826082730e-01	3.075842e-03
5.600000e-03	5.884908439125581e-01	5.922641830607923e-01	3.773339e-03
6.900000e-03	6.086391877602487e-01	6.130141761393375e-01	4.374988e-03
8.200000e-03	6.285021784343331e-01	6.333618869789537e-01	4.859709e-03
9.500000e-03	6.480346427739218e-01	6.532449007182844e-01	5.210258e-03
1.080000e-02	6.671931284907765e-01	6.726070170677593e-01	5.413889e-03
1.210000e-02	6.859359041693350e-01	6.913987366813323e-01	5.462833e-03
1.340000e-02	7.042229592666899e-01	7.095775762760553e-01	5.354617e-03
1.470000e-02	7.220160041125965e-01	7.271082163411287e-01	5.092212e-03
1.600000e-02	7.392784699094839e-01	7.439624913247582e-01	4.684021e-03
1.730000e-02	7.559755087324325e-01	7.601192371133856e-01	4.143728e-03
1.860000e-02	7.720739935292003e-01	7.755640142690754e-01	3.490021e-03
1.990000e-02	7.874671264990509e-01	7.902887278242015e-01	2.821601e-03
2.120000e-02	8.019765417850835e-01	8.042911655044754e-01	2.314624e-03
2.250000e-02	8.158252174955002e-01	8.175744761936433e-01	1.749259e-03
2.380000e-02	8.290034434744920e-01	8.301466094522210e-01	1.143166e-03
2.510000e-02	8.415047781295204e-01	8.420197351710396e-01	5.149570e-04
2.640000e-02	8.533260484312993e-01	8.532096601986174e-01	1.163882e-04
2.770000e-02	8.644673499138277e-01	8.637352562374252e-01	7.320937e-04
2.900000e-02	8.749320466743594e-01	8.736179106419865e-01	1.314136e-03
3.030000e-02	8.847267713734255e-01	8.828810091242195e-01	1.845762e-03
3.160000e-02	8.938614252348175e-01	8.915494568950374e-01	2.311968e-03
3.290000e-02	9.022952792531949e-01	8.996492425291702e-01	2.646037e-03
3.420000e-02	9.100823038258927e-01	9.072070468828430e-01	2.875257e-03
3.550000e-02	9.173055586006296e-01	9.142498977455035e-01	3.055661e-03
3.680000e-02	9.239896080765317e-01	9.208048695691121e-01	3.184739e-03
3.810000e-02	9.301591587774302e-01	9.268988265776218e-01	3.260332e-03
3.940000e-02	9.358390592518644e-01	9.325582067897545e-01	3.280852e-03
4.070000e-02	9.410543000730797e-01	9.378088439580421e-01	3.245456e-03
4.200000e-02	9.458300138390320e-01	9.426758241011315e-01	3.154190e-03
4.330000e-02	9.501914751723807e-01	9.471833731489241e-01	3.008102e-03
4.460000e-02	9.541641007204953e-01	9.513547721973453e-01	2.809329e-03
4.590000e-02	9.577734491554494e-01	9.552122969502134e-01	2.561152e-03
4.720000e-02	9.610452211740258e-01	9.587771780826168e-01	2.268043e-03
4.850000e-02	9.640052594977158e-01	9.620695794697625e-01	1.935680e-03
4.980000e-02	9.666795488727141e-01	9.651085914682629e-01	1.570957e-03
5.110000e-02	9.690942160699271e-01	9.679122366974426e-01	1.181979e-03
5.240000e-02	9.712755298849636e-01	9.704974860343198e-01	7.780439e-04
5.370000e-02	9.732499011381431e-01	9.728802827982371e-01	3.696183e-04
5.500000e-02	9.750438826744909e-01	9.750755733528859e-01	3.169068e-05
5.630000e-02	9.767761325561953e-01	9.770973425902252e-01	3.212100e-04
5.760000e-02	9.784220088087510e-01	9.789586529795319e-01	5.366442e-04
5.890000e-02	9.799370587291929e-01	9.806716860640856e-01	7.346273e-04
6.020000e-02	9.813349598927147e-01	9.822477854671809e-01	9.128256e-04
6.150000e-02	9.826284925888746e-01	9.836975006285589e-01	1.069008e-03
6.280000e-02	9.838295398215954e-01	9.850306306327055e-01	1.201091e-03
6.410000e-02	9.849490873091643e-01	9.862562676128837e-01	1.307180e-03
6.540000e-02	9.859972234842332e-01	9.873828393206613e-01	1.385616e-03
6.670000e-02	9.869831394938190e-01	9.884181505414601e-01	1.435011e-03
6.800000e-02	9.879151291993032e-01	9.893694231138561e-01	1.454294e-03
6.930000e-02	9.888005891764313e-01	9.902433343754485e-01	1.442745e-03
7.060000e-02	9.896557833387810e-01	9.910460539125278e-01	1.390271e-03
7.190000e-02	9.904994873012185e-01	9.917832785358296e-01	1.283791e-03
7.320000e-02	9.912936445265749e-01	9.924602654416266e-01	1.166621e-03
7.450000e-02	9.920399653226631e-01	9.930818635473495e-01	1.041898e-03
7.580000e-02	9.927401180075094e-01	9.936525430149115e-01	9.124250e-04
7.710000e-02	9.933957289093551e-01	9.941764229937885e-01	7.806941e-04
7.840000e-02	9.940083823666563e-01	9.946572976304890e-01	6.489153e-04
7.970000e-02	9.945796207280824e-01	9.950986604020364e-01	5.190397e-04
8.100000e-02	9.951109443525182e-01	9.955037268390589e-01	3.927825e-04
8.230000e-02	9.956038116090625e-01	9.958754557095930e-01	2.716441e-04
8.360000e-02	9.960596388770284e-01	9.962165687381752e-01	1.569299e-04
8.490000e-02	9.964798005459432e-01	9.965295689366106e-01	4.976839e-05
8.620000e-02	9.968656290155495e-01	9.968167576233218e-01	4.887139e-05
8.750000e-02	9.972184146958032e-01	9.970802502076079e-01	1.381645e-04
8.880000e-02	9.975394060068751e-01	9.973219908137870e-01	2.174152e-04
9.010000e-02	9.978298093791506e-01	9.975437658181835e-01	2.860436e-04
9.140000e-02	9.980907892532289e-01	9.977472163694562e-01	3.435729e-04
9.270000e-02	9.983234680799241e-01	9.979338499599546e-01	3.896181e-04
9.400000e-02	9.985289263202646e-01	9.981050511127537e-01	4.238752e-04
9.530000e-02	9.987082024454929e-01	9.982620912458442e-01	4.461112e-04
9.660000e-02	9.988622929370661e-01	9.984061377716970e-01	4.561552e-04
9.790000e-02	9.989921522866557e-01	9.985382624871675e-01	4.538898e-04
9.920000e-02	9.990986929961480e-01	9.986594493054622e-01	4.392437e-04
1.005000e-01	9.991827855776425e-01	9.987706013787226e-01	4.121842e-04
1.018000e-01	9.992452585534545e-01	9.988725476566985e-01	3.727109e-04
1.031000e-01	9.992965673023265e-01	9.989660489240100e-01	3.305184e-04
1.044000e-01	9.993395162967146e-01	9.990518033556463e-01	2.877129e-04
1.057000e-01	9.993708089547900e-01	9.991304516276266e-01	2.403573e-04
1.070000e-01	9.993921100550337e-01	9.992025816171715e-01	1.895284e-04
1.083000e-01	9.994050844371255e-01	9.992687327242807e-01	1.363517e-04
1.096000e-01	9.994113970019424e-01	9.993293998443156e-01	8.199716e-05
1.109000e-01	9.994127127115602e-01	9.993850370190099e-01	2.767569e-05
1.122000e-01	9.994236213993283e-01	9.994360607913078e-01	1.243939e-05
1.135000e-01	9.994343250278884e-01	9.994828532875147e-01	4.852826e-05
1.148000e-01	9.994436209882710e-01	9.995257650484823e-01	8.214406e-05
1.161000e-01	9.994523027008276e-01	9.995651176298790e-01	1.128149e-04
1.174000e-01	9.994610834128664e-01	9.996012059900664e-01	1.401226e-04
1.187000e-01	9.994802821345798e-01	9.996343006826610e-01	1.540185e-04
1.200000e-01	9.995045200903423e-01	9.996646498695336e-01	1.601298e-04
1.213000e-01	9.995311609714548e-01	9.996924811687611e-01	1.613202e-04
1.226000e-01	9.995597004576150e-01	9.997180033509085e-01	1.583029e-04
1.239000e-01	9.995896630784926e-01	9.997414078959507e-01	1.517448e-04
1.252000e-01	9.996206022137267e-01	9.997628704221758e-01	1.422682e-04
1.265000e-01	9.996521000929292e-01	9.997825519974998e-01	1.304519e-04
1.278000e-01	9.996837677956815e-01	9.998006003427889e-01	1.168325e-04
1.291000e-01	9.997152452515380e-01	9.998171509360214e-01	1.019057e-04
1.304000e-01	9.997462012400228e-01	9.998323280253979e-01	8.612679e-05
1.317000e-01	9.997763333906320e-01	9.998462455588648e-01	6.991217e-05
1.330000e-01	9.998053681828318e-01	9.998590080369097e-01	5.363985e-05
1.343000e-01	9.998330609460613e-01	9.998707112949233e-01	3.765035e-05
1.356000e-01	9.998591958597280e-01	9.998814432209221e-01	2.224736e-05
1.369000e-01	9.998835859532134e-01	9.998912844139468e-01	7.698461e-06
1.382000e-01	9.999060731058685e-01	9.999003087880199e-01	5.764318e-06
1.395000e-01	9.999265280470157e-01	9.999085841261478e-01	1.794392e-05
1.408000e-01	9.999448503559482e-01	9.999161725884860e-01	2.867777e-05
1.421000e-01	9.999609684619317e-01	9.999231311784469e-01	3.783728e-05
1.434000e-01	9.999748396442013e-01	9.999295121702223e-01	4.532747e-05
1.447000e-01	9.999864500319642e-01	9.999353635009048e-01	5.108653e-05
1.460000e-01	9.999958146043982e-01	9.999407291301349e-01	5.508547e-05
1.473000e-01	1.000002977190654e+00	9.999456493699554e-01	5.732782e-05
1.486000e-01	1.000008010469849e+00	9.999501611873359e-01	5.784928e-05
1.499000e-01	1.000011015971078e+00	9.999542984816302e-01	5.671749e-05
1.512000e-01	1.000012124073401e+00	9.999580923390371e-01	5.403173e-05
1.525000e-01	1.000011494005854e+00	9.999615712659690e-01	4.992274e-05
1.538000e-01	1.000009313847440e+00	9.999647614030758e-01	4.455244e-05
1.551000e-01	1.000005800527137e+00	9.999676867215214e-01	3.811381e-05
1.564000e-01	1.000001199823889e+00	9.999703692029873e-01	3.083062e-05
1.577000e-01	9.999957863666180e-01	9.999728290047494e-01	2.295736e-05
1.590000e-01	9.999898636342112e-01	9.999750846110607e-01	1.477902e-05
1.603000e-01	9.999837639555292e-01	9.999771529719823e-01	6.610984e-06
1.616000e-01	9.999778485094042e-01	9.999790496306968e-01	1.201121e-06
1.629000e-01	9.999742392617733e-01	9.999807888402604e-01	6.549578e-06
1.642000e-01	9.999709978004279e-01	9.999823836706688e-01	1.138587e-05
1.655000e-01	9.999685330573673e-01	9.999838461070428e-01	1.531305e-05
1.668000e-01	9.999673748635852e-01	9.999851871396652e-01	1.781228e-05
1.681000e-01	9.999668373444168e-01	9.999864168465490e-01	1.957950e-05
1.694000e-01	9.999668572640092e-01	9.999875444691527e-01	2.068721e-05
1.707000e-01	9.999673734982071e-01	9.999885784818139e-01	2.120498e-05
1.720000e-01	9.999683270345550e-01	9.999895266554212e-01	2.119962e-05
1.733000e-01	9.999696609722967e-01	9.999903961158011e-01	2.073514e-05
1.746000e-01	9.999713205223741e-01	9.999911933972617e-01	1.987287e-05
1.759000e-01	9.999732530074289e-01	9.999919244916898e-01	1.867148e-05
1.772000e-01	9.999754078618006e-01	9.999925948935763e-01	1.718703e-05
1.785000e-01	9.999777366315290e-01	9.999932096413020e-01	1.547301e-05
1.798000e-01	9.999801929743517e-01	9.999937733549989e-01	1.358038e-05
1.811000e-01	9.999827326597057e-01	9.999942902712687e-01	1.155761e-05
1.824000e-01	9.999853135687271e-01	9.999947642750180e-01	9.450706e-06
1.837000e-01	9.999878956942507e-01	9.999951989286535e-01	7.303234e-06
1.850000e-01	9.999904411408103e-01	9.999955974988521e-01	5.156358e-06
1.863000e-01	9.999929141246384e-01	9.999959629811106e-01	3.048856e-06
1.876000e-01	9.999952809736665e-01	9.999962981222554e-01	1.017149e-06
1.889000e-01	9.999975101275258e-01	9.999966054410870e-01	9.046864e-07
1.902000e-01	9.999995721375452e-01	9.999968872473063e-01	2.684890e-06
1.915000e-01	1.000001439666754e+00	9.999971456588754e-01	4.294008e-06
1.928000e-01	1.000003087489878e+00	9.999973826179329e-01	5.704872e-06
1.941000e-01	1.000004492493345e+00	9.999975999053889e-01	6.892588e-06
1.954000e-01	1.000005633675280e+00	9.999977991543112e-01	7.834521e-06
1.967000e-01	1.000006492145507e+00	9.999979818621970e-01	8.510283e-06
1.980000e-01	1.000007051125549e+00	9.999981494022271e-01	8.901723e-06
1.993000e-01	1.000007295948629e+00	9.999983030335866e-01	8.992915e-06
2.006000e-01	1.000007214059666e+00	9.999984439109277e-01	8.770149e-06
2.019000e-01	1.000006795015281e+00	9.999985730930480e-01	8.221922e-06
2.032000e-01	1.000006030483794e+00	9.999986915508475e-01	7.338933e-06
2.045000e-01	1.000004914245221e+00	9.999988001746257e-01	6.114071e-06
2.058000e-01	1.000003447398688e+00	9.999988997807724e-01	4.547618e-06
2.071000e-01	1.000002333741689e+00	9.999989911179039e-01	3.342624e-06
2.084000e-01	1.000001222017302e+00	9.999990748724884e-01	2.147145e-06
2.097000e-01	1.000000280767196e+00	9.999991516740061e-01	1.129093e-06
2.110000e-01	9.999994618327761e-01	9.999992220996802e-01	2.397331e-07
2.123000e-01	9.999987602737253e-01	9.999992866788140e-01	5.264051e-07
2.136000e-01	9.999981709652045e-01	9.999993458967702e-01	1.174932e-06
2.149000e-01	9.999976885978544e-01	9.999994001986179e-01	1.711601e-06
2.162000e-01	9.999973076777944e-01	9.999994499924786e-01	2.142315e-06
2.175000e-01	9.999970225266218e-01	9.999994956525918e-01	2.473126e-06
2.188000e-01	9.999968272814146e-01	9.999995375221297e-01	2.710241e-06
2.201000e-01	9.999967158947289e-01	9.999995759157749e-01	2.860021e-06
2.214000e-01	9.999966821345989e-01	9.999996111220861e-01	2.928987e-06
2.227000e-01	9.999967195845394e-01	9.999996434056669e-01	2.923821e-06
2.240000e-01	9.999968216435424e-01	9.999996730091539e-01	2.851366e-06
2.253000e-01	9.999969815260800e-01	9.999997001550411e-01	2.718629e-06
2.266000e-01	9.999971922621030e-01	9.999997250473517e-01	2.532785e-06
2.279000e-01	9.999974466970412e-01	9.999997478731709e-01	2.301176e-06
2.292000e-01	9.999977374918021e-01	9.999997688040531e-01	2.031312e-06
2.305000e-01	9.999980571227741e-01	9.999997879973112e-01	1.730875e-06
2.318000e-01	9.999983978818237e-01	9.999998055971973e-01	1.407715e-06
2.331000e-01	9.999987518762953e-01	9.999998217359891e-01	1.069860e-06
2.344000e-01	9.999991110290133e-01	9.999998365349826e-01	7.255060e-07
2.357000e-01	9.999994670782815e-01	9.999998501054039e-01	3.830271e-07
2.370000e-01	9.999998115778812e-01	9.999998625492461e-01	5.097136e-08
2.383000e-01	1.000000135897074e+00	9.999998739600343e-01	2.619370e-07
2.396000e-01	1.000000431220599e+00	9.999998844235300e-01	5.467971e-07
2.409000e-01	1.000000688548676e+00	9.999998940183749e-01	7.945303e-07
2.422000e-01	1.000000898697002e+00	9.999999028166818e-01	9.958803e-07
2.435000e-01	1.000001052296754e+00	9.999999108845772e-01	1.141412e-06
2.448000e-01	1.000001139794587e+00	9.999999182826980e-01	1.221512e-06
2.461000e-01	1.000001151452636e+00	9.999999250666468e-01	1.226386e-06
2.474000e-01	1.000001077348515e+00	9.999999312874107e-01	1.146061e-06
2.487000e-01	1.000000971565372e+00	9.999999369917434e-01	1.034574e-06
2.500000e-01	1.000000873024370e+00	9.999999422225181e-01	9.308019e-07
2.513000e-01	1.000000730922006e+00	9.999999470190480e-01	7.839030e-07
2.526000e-01	1.000000580272399e+00	9.999999514173831e-01	6.288550e-07
2.539000e-01	1.000000437003446e+00	9.999999554505805e-01	4.815529e-07
2.552000e-01	1.000000302394420e+00	9.999999591489525e-01	3.432455e-07
2.565000e-01	1.000000177561278e+00	9.999999625402959e-01	2.150210e-07
2.578000e-01	1.000000063456663e+00	9.999999656500990e-01	9.780656e-08
2.591000e-01	9.999999608699059e-01	9.999999685017348e-01	7.631829e-09
2.604000e-01	9.999998704270195e-01	9.999999711166354e-01	1.006896e-07
2.617000e-01	9.999997925907035e-01	9.999999735144542e-01	1.809238e-07
2.630000e-01	9.999997276603438e-01	9.999999757132124e-01	2.480529e-07
2.643000e-01	9.999996757720099e-01	9.999999777294357e-01	3.019574e-07
2.656000e-01	9.999996368984588e-01	9.999999795782777e-01	3.426798e-07
2.669000e-01	9.999996108491311e-01	9.999999812736339e-01	3.704245e-07
2.682000e-01	9.999995972701546e-01	9.999999828282461e-01	3.855581e-07
2.695000e-01	9.999995956443403e-01	9.999999842537985e-01	3.886095e-07
2.708000e-01	9.999996052911864e-01	9.999999855610056e-01	3.802698e-07
2.721000e-01	9.999996253668766e-01	9.999999867596918e-01	3.613928e-07
2.734000e-01	9.999996548642781e-01	9.999999878588665e-01	3.329946e-07
2.747000e-01	9.999996926129465e-01	9.999999888667904e-01	2.962538e-07
2.760000e-01	9.999997372791192e-01	9.999999897910393e-01	2.525119e-07
2.773000e-01	9.999997873657227e-01	9.999999906385596e-01	2.032728e-07
2.786000e-01	9.999998412123665e-01	9.999999914157210e-01	1.502034e-07
2.799000e-01	9.999998969953461e-01	9.999999921283648e-01	9.513302e-08
2.812000e-01	9.999999527276427e-01	9.999999927818466e-01	4.005420e-08
2.825000e-01	1.000000006258923e+00	9.999999933810781e-01	1.287784e-08
2.838000e-01	1.000000055275538e+00	9.999999939305630e-01	6.134497e-08
2.851000e-01	1.000000097300526e+00	9.999999944344313e-01	1.028661e-07
2.864000e-01	1.000000129693609e+00	9.999999948964697e-01	1.347971e-07
2.877000e-01	1.000000149651196e+00	9.999999953201510e-01	1.543310e-07
2.890000e-01	1.000000154206380e+00	9.999999957086594e-01	1.584977e-07
2.903000e-01	1.000000150027085e+00	9.999999960649149e-01	1.539622e-07
2.916000e-01	1.000000142943902e+00	9.999999963915951e-01	1.465523e-07
2.929000e-01	1.000000131578489e+00	9.999999966911550e-01	1.348873e-07
2.942000e-01	1.000000118101199e+00	9.999999969658464e-01	1.211354e-07
2.955000e-01	1.000000102484706e+00	9.999999972177336e-01	1.052670e-07
2.968000e-01	1.000000085378150e+00	9.999999974487099e-01	8.792944e-08
2.981000e-01	1.000000067379855e+00	9.999999976605110e-01	6.971934e-08
2.994000e-01	1.000000049037329e+00	9.999999978547292e-01	5.118260e-08
3.007000e-01	1.000000030847266e+00	9.999999980328236e-01	3.281444e-08
3.020000e-01	1.000000013255547e+00	9.999999981961334e-01	1.505941e-08
3.033000e-01	9.999999966572370e-01	9.999999983458854e-01	1.688648e-09
3.046000e-01	9.999999813965867e-01	9.999999984832055e-01	1.708662e-08
3.059000e-01	9.999999677670308e-01	9.999999986091257e-01	3.084209e-08
3.072000e-01	9.999999560111920e-01	9.999999987245924e-01	4.271340e-08
3.085000e-01	9.999999463208754e-01	9.999999988304733e-01	5.250960e-08
3.098000e-01	9.999999388370739e-01	9.999999989275643e-01	6.009049e-08
3.111000e-01	9.999999336499645e-01	9.999999990165949e-01	6.536663e-08
3.124000e-01	9.999999307989095e-01	9.999999990982344e-01	6.829932e-08
3.137000e-01	9.999999302724570e-01	9.999999991730968e-01	6.890064e-08
3.150000e-01	9.999999320083407e-01	9.999999992417439e-01	6.723340e-08
3.163000e-01	9.999999358934786e-01	9.999999993046924e-01	6.341121e-08
3.176000e-01	9.999999417639750e-01	9.999999993624149e-01	5.759844e-08
3.189000e-01	9.999999494051193e-01	9.999999994153455e-01	5.001023e-08
3.202000e-01	9.999999585513857e-01	9.999999994638820e-01	4.091250e-08
3.215000e-01	9.999999688864345e-01	9.999999995083890e-01	3.062195e-08
3.228000e-01	9.999999800431111e-01	9.999999995492013e-01	1.950609e-08
3.241000e-01	9.999999916034467e-01	9.999999995866253e-01	7.983179e-09
3.254000e-01	1.000000003098656e+00	9.999999996209425e-01	3.477713e-09
3.267000e-01	1.000000014009142e+00	9.999999996524109e-01	1.435673e-08
3.280000e-01	1.000000023764490e+00	9.999999996812667e-01	2.408322e-08
3.293000e-01	1.000000031743473e+00	9.999999997077271e-01	3.203575e-08
3.306000e-01	1.000000037274048e+00	9.999999997319908e-01	3.754206e-08
3.319000e-01	1.000000036506663e+00	9.999999997542401e-01	3.675242e-08
3.332000e-01	1.000000034148623e+00	9.999999997746425e-01	3.437398e-08
3.345000e-01	1.000000030973194e+00	9.999999997933511e-01	3.117984e-08
3.358000e-01	1.000000028435259e+00	9.999999998105065e-01	2.862475e-08
3.371000e-01	1.000000025510222e+00	9.999999998262379e-01	2.568398e-08
3.384000e-01	1.000000022294325e+00	9.999999998406630e-01	2.245366e-08
3.397000e-01	1.000000018877232e+00	9.999999998538909e-01	1.902334e-08
3.410000e-01	1.000000015342028e+00	9.999999998660203e-01	1.547601e-08
3.423000e-01	1.000000011765218e+00	9.999999998771429e-01	1.188807e-08
3.436000e-01	1.000000008216728e+00	9.999999998873423e-01	8.329386e-09
3.449000e-01	1.000000004759905e+00	9.999999998966949e-01	4.863210e-09
3.462000e-01	1.000000001451517e+00	9.999999999052709e-01	1.546246e-09
3.475000e-01	9.999999983417527e-01	9.999999999131350e-01	1.571382e-09
3.488000e-01	9.999999954742214e-01	9.999999999203464e-01	4.446125e-09
3.501000e-01	9.999999928859534e-01	9.999999999269591e-01	7.041006e-09
3.514000e-01	9.999999906073995e-01	9.999999999330227e-01	9.325623e-09
3.527000e-01	9.999999886624319e-01	9.999999999385829e-01	1.127615e-08
3.540000e-01	9.999999870683436e-01	9.999999999436817e-01	1.287534e-08
3.553000e-01	9.999999858358471e-01	9.999999999483571e-01	1.411251e-08
3.566000e-01	9.999999849690780e-01	9.999999999526443e-01	1.498357e-08
3.579000e-01	9.999999844655909e-01	9.999999999565756e-01	1.549098e-08
3.592000e-01	9.999999843163623e-01	9.999999999601805e-01	1.564382e-08
3.605000e-01	9.999999845057883e-01	9.999999999634863e-01	1.545770e-08
3.618000e-01	9.999999850116873e-01	9.999999999665174e-01	1.495483e-08
3.631000e-01	9.999999858052968e-01	9.999999999692972e-01	1.416400e-08
3.644000e-01	9.999999868512773e-01	9.999999999718461e-01	1.312057e-08
3.657000e-01	9.999999881077081e-01	9.999999999741833e-01	1.186648e-08
3.670000e-01	9.999999895260904e-01	9.999999999763265e-01	1.045024e-08
3.683000e-01	9.999999910513458e-01	9.999999999782918e-01	8.926946e-09
3.696000e-01	9.999999926218176e-01	9.999999999800939e-01	7.358276e-09
3.709000e-01	9.999999941692681e-01	9.999999999817466e-01	5.812478e-09
3.722000e-01	9.999999956188824e-01	9.999999999832618e-01	4.364379e-09
3.735000e-01	9.999999964180519e-01	9.999999999846514e-01	3.566599e-09
3.748000e-01	9.999999966233837e-01	9.999999999859257e-01	3.362542e-09
3.761000e-01	9.999999967858051e-01	9.999999999870941e-01	3.201289e-09
3.774000e-01	9.999999944640214e-01	9.999999999881655e-01	5.524144e-09
3.787000e-01	9.999999908421495e-01	9.999999999891480e-01	9.146998e-09
3.800000e-01	9.999999882838010e-01	9.999999999900488e-01	1.170625e-08
3.813000e-01	9.999999866984577e-01	9.999999999908751e-01	1.329242e-08
3.826000e-01	9.999999859969628e-01	9.999999999916325e-01	1.399467e-08
3.839000e-01	9.999999860915234e-01	9.999999999923272e-01	1.390080e-08
3.852000e-01	9.999999868957069e-01	9.999999999929641e-01	1.309726e-08
3.865000e-01	9.999999883244435e-01	9.999999999935483e-01	1.166910e-08
3.878000e-01	9.999999902940248e-01	9.999999999940838e-01	9.700059e-09
3.891000e-01	9.999999927221064e-01	9.999999999945750e-01	7.272469e-09
3.904000e-01	9.999999955277031e-01	9.999999999950253e-01	4.467322e-09
3.917000e-01	9.999999986311945e-01	9.999999999954383e-01	1.364244e-09
3.930000e-01	1.000000001954320e+00	9.999999999958171e-01	1.958503e-09
3.943000e-01	1.000000005420184e+00	9.999999999961642e-01	5.424020e-09
3.956000e-01	1.000000008953249e+00	9.999999999964828e-01	8.956766e-09
3.969000e-01	1.000000012479343e+00	9.999999999967748e-01	1.248257e-08
3.982000e-01	1.000000015925655e+00	9.999999999970424e-01	1.592861e-08
3.995000e-01	1.000000019220733e+00	9.999999999972879e-01	1.922345e-08
4.008000e-01	1.000000022294494e+00	9.999999999975131e-01	2.229698e-08
4.021000e-01	1.000000025078212e+00	9.999999999977196e-01	2.508049e-08
4.034000e-01	1.000000027504521e+00	9.999999999979090e-01	2.750661e-08
4.047000e-01	1.000000029507425e+00	9.999999999980824e-01	2.950934e-08
4.060000e-01	1.000000031022280e+00	9.999999999982416e-01	3.102404e-08
4.073000e-01	1.000000031985813e+00	9.999999999983877e-01	3.198743e-08
4.086000e-01	1.000000032336108e+00	9.999999999985214e-01	3.233759e-08
4.099000e-01	1.000000032012614e+00	9.999999999986442e-01	3.201397e-08
4.112000e-01	1.000000030956138e+00	9.999999999987568e-01	3.095738e-08
4.125000e-01	1.000000029108853e+00	9.999999999988600e-01	2.910999e-08
4.138000e-01	1.000000026414293e+00	9.999999999989546e-01	2.641534e-08
4.151000e-01	1.000000022817353e+00	9.999999999990414e-01	2.281831e-08
4.164000e-01	1.000000018264292e+00	9.999999999991209e-01	1.826517e-08
4.177000e-01	1.000000012702728e+00	9.999999999991940e-01	1.270353e-08
4.190000e-01	1.000000004838458e+00	9.999999999992608e-01	4.839197e-09
4.203000e-01	9.999999948442883e-01	9.999999999993223e-01	5.155034e-09
4.216000e-01	9.999999835254225e-01	9.999999999993785e-01	1.647396e-08
4.229000e-01	9.999999949312497e-01	9.999999999994300e-01	5.068180e-09
4.242000e-01	1.000000019010015e+00	9.999999999994775e-01	1.901054e-08
4.255000e-01	1.000000035510987e+00	9.999999999995208e-01	3.551147e-08
4.268000e-01	1.000000045614457e+00	9.999999999995606e-01	4.561490e-08
4.281000e-01	1.000000050411886e+00	9.999999999995970e-01	5.041229e-08
4.294000e-01	1.000000050905901e+00	9.999999999996305e-01	5.090627e-08
4.307000e-01	1.000000047195708e+00	9.999999999996612e-01	4.719605e-08
4.320000e-01	1.000000039951586e+00	9.999999999996894e-01	3.995190e-08
4.333000e-01	1.000000030040628e+00	9.999999999997151e-01	3.004091e-08
4.346000e-01	1.000000018186183e+00	9.999999999997387e-01	1.818644e-08
4.359000e-01	1.000000005060499e+00	9.999999999997604e-01	5.060738e-09
4.372000e-01	9.999999912847269e-01	9.999999999997804e-01	8.715053e-09
4.385000e-01	9.999999774289160e-01	9.999999999997986e-01	2.257088e-08
4.398000e-01	9.999999640120170e-01	9.999999999998153e-01	3.598780e-08
4.411000e-01	9.999999515018819e-01	9.999999999998306e-01	4.849795e-08
4.424000e-01	9.999999403152616e-01	9.999999999998448e-01	5.968458e-08
4.437000e-01	9.999999308178102e-01	9.999999999998577e-01	6.918205e-08
4.450000e-01	9.999999233240789e-01	9.999999999998694e-01	7.667579e-08
4.463000e-01	9.999999180975235e-01	9.999999999998803e-01	8.190236e-08
4.476000e-01	9.999999153504975e-01	9.999999999998901e-01	8.464939e-08
4.489000e-01	9.999999152442559e-01	9.999999999998994e-01	8.475564e-08
4.502000e-01	9.999999178889545e-01	9.999999999999076e-01	8.211095e-08
4.515000e-01	9.999999233436501e-01	9.999999999999154e-01	7.665627e-08
4.528000e-01	9.999999316162986e-01	9.999999999999223e-01	6.838362e-08
4.541000e-01	9.999999426637582e-01	9.999999999999287e-01	5.733617e-08
4.554000e-01	9.999999563917872e-01	9.999999999999347e-01	4.360815e-08
4.567000e-01	9.999999726550435e-01	9.999999999999400e-01	2.734490e-08
4.580000e-01	9.999999912570874e-01	9.999999999999452e-01	8.742858e-09
4.593000e-01	1.000000011950378e+00	9.999999999999496e-01	1.195043e-08
4.606000e-01	1.000000034436278e+00	9.999999999999538e-01	3.443632e-08
4.619000e-01	1.000000058365045e+00	9.999999999999576e-01	5.836509e-08
4.632000e-01	1.000000070512316e+00	9.999999999999611e-01	7.051235e-08
4.645000e-01	1.000000061336831e+00	9.999999999999645e-01	6.133687e-08
4.658000e-01	1.000000051521208e+00	9.999999999999674e-01	5.152124e-08
4.671000e-01	1.000000041202855e+00	9.999999999999700e-01	4.120288e-08
4.684000e-01	1.000000030525073e+00	9.999999999999725e-01	3.052510e-08
4.697000e-01	1.000000019637045e+00	9.999999999999749e-01	1.963707e-08
4.710000e-01	1.000000008693844e+00	9.999999999999769e-01	8.693867e-09
4.723000e-01	9.999999978564293e-01	9.999999999999789e-01	2.143550e-09
4.736000e-01	9.999999872916461e-01	9.999999999999807e-01	1.270833e-08
4.749000e-01	9.999999771722281e-01	9.999999999999822e-01	2.282775e-08
4.762000e-01	9.999999676767956e-01	9.999999999999838e-01	3.232319e-08
4.775000e-01	9.999999589898556e-01	9.999999999999851e-01	4.101013e-08
4.788000e-01	9.999999513018024e-01	9.999999999999862e-01	4.869818e-08
4.801000e-01	9.999999448089180e-01	9.999999999999873e-01	5.519107e-08
4.814000e-01	9.999999397133705e-01	9.999999999999885e-01	6.028662e-08
4.827000e-01	9.999999362232155e-01	9.999999999999893e-01	6.377677e-08
4.840000e-01	9.999999345523954e-01	9.999999999999902e-01	6.544759e-08
4.853000e-01	9.999999349207402e-01	9.999999999999911e-01	6.507925e-08
4.866000e-01	9.999999457635649e-01	9.999999999999918e-01	5.423643e-08
4.879000e-01	9.999999779250081e-01	9.999999999999925e-01	2.207498e-08
4.892000e-01	1.000000013309594e+00	9.999999999999931e-01	1.330960e-08
4.905000e-01	1.000000051633699e+00	9.999999999999938e-01	5.163371e-08
4.918000e-01	1.000000092582777e+00	9.999999999999942e-01	9.258278e-08
4.931000e-01	1.000000135811363e+00	9.999999999999947e-01	1.358114e-07
4.944000e-01	1.000000180943070e+00	9.999999999999951e-01	1.809431e-07
4.957000e-01	1.000000216403498e+00	9.999999999999956e-01	2.164035e-07
4.970000e-01	1.000000167917299e+00	9.999999999999960e-01	1.679173e-07
4.983000e-01	1.000000121974988e+00	9.999999999999962e-01	1.219750e-07
4.996000e-01	1.000000079212503e+00	9.999999999999967e-01	7.921251e-08
5.009000e-01	1.000000040192813e+00	9.999999999999964e-01	4.019282e-08
5.022000e-01	1.000000005405923e+00	9.999999999999962e-01	5.405927e-09
5.035000e-01	9.999999752688695e-01	9.999999999999958e-01	2.473113e-08
5.048000e-01	9.999999501257244e-01	9.999999999999953e-01	4.987427e-08
5.061000e-01	9.999999302475922e-01	9.999999999999949e-01	6.975240e-08
5.074000e-01	9.999999158326114e-01	9.999999999999944e-01	8.416738e-08
5.087000e-01	9.999999070059539e-01	9.999999999999940e-01	9.299404e-08
5.100000e-01	9.999999038198243e-01	9.999999999999936e-01	9.618017e-08
5.113000e-01	9.999999062534621e-01	9.999999999999929e-01	9.374653e-08
5.126000e-01	9.999999142131399e-01	9.999999999999922e-01	8.578685e-08
5.139000e-01	9.999999275321627e-01	9.999999999999916e-01	7.246783e-08
5.152000e-01	9.999999459708711e-01	9.999999999999909e-01	5.402912e-08
5.165000e-01	9.999999692166383e-01	9.999999999999900e-01	3.078335e-08
5.178000e-01	9.999999968838690e-01	9.999999999999891e-01	3.116120e-09
5.191000e-01	1.000000028514006e+00	9.999999999999880e-01	2.851402e-08
5.204000e-01	1.000000063575521e+00	9.999999999999869e-01	6.357553e-08
5.217000e-01	1.000000101463921e+00	9.999999999999858e-01	1.014639e-07
5.230000e-01	1.000000141501749e+00	9.999999999999845e-01	1.415018e-07
5.243000e-01	1.000000182938577e+00	9.999999999999831e-01	1.829386e-07
5.256000e-01	1.000000224951014e+00	9.999999999999816e-01	2.249510e-07
5.269000e-01	1.000000266642702e+00	9.999999999999800e-01	2.666427e-07
5.282000e-01	1.000000307044314e+00	9.999999999999780e-01	3.070443e-07
5.295000e-01	1.000000345113561e+00	9.999999999999762e-01	3.451136e-07
5.308000e-01	1.000000379735182e+00	9.999999999999740e-01	3.797352e-07
5.321000e-01	1.000000406281922e+00	9.999999999999716e-01	4.062820e-07
5.334000e-01	1.000000237954584e+00	9.999999999999691e-01	2.379546e-07
5.347000e-01	1.000000053423170e+00	9.999999999999662e-01	5.342320e-08
5.360000e-01	9.999998531384064e-01	9.999999999999631e-01	1.468616e-07
5.373000e-01	9.999996375840361e-01	9.999999999999598e-01	3.624159e-07
5.386000e-01	9.999995248119161e-01	9.999999999999563e-01	4.751880e-07
5.399000e-01	9.999995772903677e-01	9.999999999999523e-01	4.227096e-07
5.412000e-01	9.999996295380500e-01	9.999999999999480e-01	3.704619e-07
5.425000e-01	9.999996788919988e-01	9.999999999999432e-01	3.211079e-07
5.438000e-01	9.999997230449466e-01	9.999999999999380e-01	2.769550e-07
5.451000e-01	9.999997600453179e-01	9.999999999999325e-01	2.399546e-07
5.464000e-01	9.999997882972336e-01	9.999999999999263e-01	2.117027e-07
5.477000e-01	9.999998453883359e-01	9.999999999999196e-01	1.546116e-07
5.490000e-01	9.999999034105910e-01	9.999999999999125e-01	9.658932e-08
5.503000e-01	9.999999576771398e-01	9.999999999999045e-01	4.232276e-08
5.516000e-01	1.000000007963029e+00	9.999999999998959e-01	7.963133e-09
5.529000e-01	1.000000054074241e+00	9.999999999998865e-01	5.407435e-08
5.542000e-01	1.000000095847691e+00	9.999999999998761e-01	9.584781e-08
5.555000e-01	1.000000133151234e+00	9.999999999998650e-01	1.331514e-07
5.568000e-01	1.000000165883655e+00	9.999999999998528e-01	1.658838e-07
5.581000e-01	1.000000193974680e+00	9.999999999998395e-01	1.939748e-07
5.594000e-01	1.000000217384966e+00	9.999999999998248e-01	2.173851e-07
5.607000e-01	1.000000236106106e+00	9.999999999998090e-01	2.361063e-07
5.620000e-01	1.000000250160630e+00	9.999999999997917e-01	2.501608e-07
5.633000e-01	1.000000259602002e+00	9.999999999997728e-01	2.596022e-07
5.646000e-01	1.000000264514623e+00	9.999999999997524e-01	2.645149e-07
5.659000e-01	1.000000265013826e+00	9.999999999997300e-01	2.650141e-07
5.672000e-01	1.000000261245884e+00	9.999999999997053e-01	2.612462e-07
5.685000e-01	1.000000253388001e+00	9.999999999996787e-01	2.533883e-07
5.698000e-01	1.000000241648319e+00	9.999999999996496e-01	2.416487e-07
5.711000e-01	1.000000226265915e+00	9.999999999996181e-01	2.262663e-07
5.724000e-01	1.000000207510799e+00	9.999999999995834e-01	2.075112e-07
5.737000e-01	1.000000185683920e+00	9.999999999995457e-01	1.856844e-07
5.750000e-01	1.000000161117159e+00	9.999999999995046e-01	1.611177e-07
5.763000e-01	1.000000134173335e+00	9.999999999994598e-01	1.341739e-07
5.776000e-01	1.000000105246201e+00	9.999999999994107e-01	1.052468e-07
5.789000e-01	1.000000074760445e+00	9.999999999993574e-01	7.476109e-08
5.802000e-01	1.000000043171691e+00	9.999999999992992e-01	4.317239e-08
5.815000e-01	1.000000010966499e+00	9.999999999992359e-01	1.096726e-08
5.828000e-01	9.999998146794761e-01	9.999999999991667e-01	1.853197e-07
5.841000e-01	9.999996449268180e-01	9.999999999990912e-01	3.550723e-07
5.854000e-01	9.999995029238836e-01	9.999999999990090e-01	4.970751e-07
5.867000e-01	9.999993893649651e-01	9.999999999989193e-01	6.106340e-07
5.880000e-01	9.999993045342691e-01	9.999999999988214e-01	6.954646e-07
5.893000e-01	9.999992483059195e-01	9.999999999987146e-01	7.516928e-07
5.906000e-01	9.999992201439551e-01	9.999999999985982e-01	7.798546e-07
5.919000e-01	9.999992191023307e-01	9.999999999984714e-01	7.808961e-07
5.932000e-01	9.999992438249166e-01	9.999999999983331e-01	7.561734e-07
5.945000e-01	9.999992925454998e-01	9.999999999981821e-01	7.074527e-07
5.958000e-01	9.999993630877825e-01	9.999999999980176e-01	6.369102e-07
5.971000e-01	9.999994528653814e-01	9.999999999978380e-01	5.471325e-07
5.984000e-01	9.999995588818323e-01	9.999999999976423e-01	4.411158e-07
5.997000e-01	9.999996777305831e-01	9.999999999974289e-01	3.222668e-07
6.010000e-01	9.999998055950006e-01	9.999999999971960e-01	1.944022e-07
6.023000e-01	9.999999382483655e-01	9.999999999969422e-01	6.174858e-08
6.036000e-01	1.000000071053874e+00	9.999999999966653e-01	7.105721e-08
6.049000e-01	1.000000198964640e+00	9.999999999963636e-01	1.989683e-07
6.062000e-01	1.000000316523691e+00	9.999999999960343e-01	3.165277e-07
6.075000e-01	1.000000417863972e+00	9.999999999956752e-01	4.178683e-07
6.088000e-01	1.000000496708343e+00	9.999999999952838e-01	4.967131e-07
6.101000e-01	1.000000546369581e+00	9.999999999948568e-01	5.463747e-07
6.114000e-01	1.000000559750376e+00	9.999999999943912e-01	5.597560e-07
6.127000e-01	1.000000529343337e+00	9.999999999938833e-01	5.293495e-07
6.140000e-01	1.000000447230987e+00	9.999999999933296e-01	4.472377e-07
6.153000e-01	1.000000305085764e+00	9.999999999927256e-01	3.050930e-07
6.166000e-01	1.000000094170025e+00	9.999999999920670e-01	9.417796e-08
6.179000e-01	9.999998053360393e-01	9.999999999913489e-01	1.946553e-07
6.192000e-01	9.999993774042407e-01	9.999999999905658e-01	6.225863e-07
6.205000e-01	9.999990504177045e-01	9.999999999897116e-01	9.495720e-07
6.218000e-01	9.999992354283627e-01	9.999999999887801e-01	7.645604e-07
6.231000e-01	9.999994021805095e-01	9.999999999877642e-01	5.978073e-07
6.244000e-01	9.999995527115998e-01	9.999999999866567e-01	4.472751e-07
6.257000e-01	9.999997085914174e-01	9.999999999854485e-01	2.913940e-07
6.270000e-01	9.999998685315360e-01	9.999999999841311e-01	1.314526e-07
6.283000e-01	1.000000029413372e+00	9.999999999826945e-01	2.943068e-08
6.296000e-01	1.000000188344286e+00	9.999999999811278e-01	1.883632e-07
6.309000e-01	1.000000342657580e+00	9.999999999794194e-01	3.426782e-07
6.322000e-01	1.000000489912499e+00	9.999999999775560e-01	4.899349e-07
6.335000e-01	1.000000627894229e+00	9.999999999755240e-01	6.279187e-07
6.348000e-01	1.000000754613901e+00	9.999999999733082e-01	7.546406e-07
6.361000e-01	1.000000868308586e+00	9.999999999708917e-01	8.683377e-07
6.374000e-01	1.000000967441298e+00	9.999999999682565e-01	9.674730e-07
6.387000e-01	1.000001050700997e+00	9.999999999653826e-01	1.050736e-06
6.400000e-01	1.000001117002580e+00	9.999999999622486e-01	1.117040e-06
6.413000e-01	1.000001165486891e+00	9.999999999588309e-01	1.165528e-06
6.426000e-01	1.000001195520712e+00	9.999999999551037e-01	1.195566e-06
6.439000e-01	1.000001206696772e+00	9.999999999510392e-01	1.206746e-06
6.452000e-01	1.000001198833740e+00	9.999999999466065e-01	1.198887e-06
6.465000e-01	1.000001171976229e+00	9.999999999417728e-01	1.172034e-06
6.478000e-01	1.000001126394791e+00	9.999999999365012e-01	1.126458e-06
6.491000e-01	1.000001062585926e+00	9.999999999307525e-01	1.062655e-06
6.504000e-01	1.000000981272072e+00	9.999999999244833e-01	9.813476e-07
6.517000e-01	1.000000883401612e+00	9.999999999176465e-01	8.834840e-07
6.530000e-01	1.000000770148869e+00	9.999999999101907e-01	7.702387e-07
6.543000e-01	1.000000642914110e+00	9.999999999020601e-01	6.430120e-07
6.556000e-01	1.000000503323546e+00	9.999999998931932e-01	5.034304e-07
6.569000e-01	1.000000353229329e+00	9.999999998835236e-01	3.533458e-07
6.582000e-01	1.000000194709552e+00	9.999999998729787e-01	1.948366e-07
6.595000e-01	9.999999378375170e-01	9.999999998614790e-01	6.202396e-08
6.608000e-01	9.999996652878588e-01	9.999999998489384e-01	3.345611e-07
6.621000e-01	9.999994005921831e-01	9.999999998352622e-01	5.992431e-07
6.634000e-01	9.999991469101648e-01	9.999999998203482e-01	8.529102e-07
6.647000e-01	9.999989074406747e-01	9.999999998040836e-01	1.092363e-06
6.660000e-01	9.999986854217813e-01	9.999999997863467e-01	1.314365e-06
6.673000e-01	9.999984841307471e-01	9.999999997670039e-01	1.515636e-06
6.686000e-01	9.999983068840329e-01	9.999999997459101e-01	1.692862e-06
6.699000e-01	9.999981570372956e-01	9.999999997229065e-01	1.842686e-06
6.712000e-01	9.999980379853876e-01	9.999999996978206e-01	1.961712e-06
6.725000e-01	9.999979531623577e-01	9.999999996704634e-01	2.046508e-06
6.738000e-01	9.999979060414519e-01	9.999999996406292e-01	2.093599e-06
6.751000e-01	9.999979001351120e-01	9.999999996080944e-01	2.099473e-06
6.764000e-01	9.999979389949755e-01	9.999999995726139e-01	2.060578e-06
6.777000e-01	9.999980262118772e-01	9.999999995339213e-01	1.973322e-06
6.790000e-01	9.999981654158471e-01	9.999999994917257e-01	1.834076e-06
6.803000e-01	9.999983602761130e-01	9.999999994457101e-01	1.639170e-06
6.816000e-01	9.999986145010976e-01	9.999999993955286e-01	1.384894e-06
6.829000e-01	9.999989318384207e-01	9.999999993408040e-01	1.067502e-06
6.842000e-01	9.999993160748987e-01	9.999999992811248e-01	6.832062e-07
6.855000e-01	9.999997710365431e-01	9.999999992160429e-01	2.281795e-07
6.868000e-01	1.000000300588563e+00	9.999999991450688e-01	3.014435e-07
6.881000e-01	1.000000908635363e+00	9.999999990676691e-01	9.095677e-07
6.894000e-01	1.000001233712827e+00	9.999999989832622e-01	1.234730e-06
6.907000e-01	1.000001543702042e+00	9.999999988912138e-01	1.544811e-06
6.920000e-01	1.000001921947568e+00	9.999999987908321e-01	1.923157e-06
6.933000e-01	1.000002368290374e+00	9.999999986813624e-01	2.369609e-06
6.946000e-01	1.000002881291460e+00	9.999999985619819e-01	2.882729e-06
6.959000e-01	1.000001795993347e+00	9.999999984317938e-01	1.797562e-06
6.972000e-01	1.000000544840885e+00	9.999999982898191e-01	5.465511e-07
6.985000e-01	9.999995004160993e-01	9.999999981349912e-01	4.977189e-07
6.998000e-01	9.999986635782737e-01	9.999999979661460e-01	1.334388e-06
7.011000e-01	9.999980318181859e-01	9.999999977820149e-01	1.965964e-06
7.024000e-01	9.999976601225619e-01	9.999999975812137e-01	2.337459e-06
7.037000e-01	9.999975545544446e-01	9.999999973622336e-01	2.442808e-06
7.050000e-01	9.999976648523573e-01	9.999999971234284e-01	2.332271e-06
7.063000e-01	9.999979475215212e-01	9.999999968630033e-01	2.049341e-06
7.076000e-01	9.999983618095214e-01	9.999999965790014e-01	1.634769e-06
7.089000e-01	9.999988697063087e-01	9.999999962692878e-01	1.126563e-06
7.102000e-01	9.999994359441986e-01	9.999999959315347e-01	5.599873e-07
7.115000e-01	1.000000027997872e+00	9.999999955632040e-01	3.243467e-08
7.128000e-01	1.000000616084376e+00	9.999999951615270e-01	6.209228e-07
7.141000e-01	1.000001173163121e+00	9.999999947234850e-01	1.178440e-06
7.154000e-01	1.000001674935883e+00	9.999999942457858e-01	1.680690e-06
7.167000e-01	1.000002099846804e+00	9.999999937248387e-01	2.106122e-06
7.180000e-01	1.000002429082391e+00	9.999999931567289e-01	2.435926e-06
7.193000e-01	1.000002646571514e+00	9.999999925371864e-01	2.654034e-06
7.206000e-01	1.000002738985411e+00	9.999999918615549e-01	2.747124e-06
7.219000e-01	1.000002695737684e+00	9.999999911247560e-01	2.704613e-06
7.232000e-01	1.000002508984300e+00	9.999999903212525e-01	2.518663e-06
7.245000e-01	1.000002173623591e+00	9.999999894450055e-01	2.184179e-06
7.258000e-01	1.000001687296254e+00	9.999999884894289e-01	1.698807e-06
7.271000e-01	1.000001050385351e+00	9.999999874473412e-01	1.062938e-06
7.284000e-01	1.000000266016311e+00	9.999999863109101e-01	2.797054e-07
7.297000e-01	9.999993400569255e-01	9.999999850715944e-01	6.450147e-07
7.310000e-01	9.999985766720760e-01	9.999999837200793e-01	1.407048e-06
7.323000e-01	1.000000802445074e+00	9.999999822462075e-01	8.201989e-07
7.336000e-01	1.000002571924633e+00	9.999999806389016e-01	2.591286e-06
7.349000e-01	1.000003860339710e+00	9.999999788860812e-01	3.881454e-06
7.362000e-01	1.000004655060658e+00	9.999999769745725e-01	4.678086e-06
7.375000e-01	1.000004955599226e+00	9.999999748900090e-01	4.980709e-06
7.388000e-01	1.000004773608559e+00	9.999999726167236e-01	4.800992e-06
7.401000e-01	1.000004132883198e+00	9.999999701376305e-01	4.162746e-06
7.414000e-01	1.000003069359082e+00	9.999999674340976e-01	3.101925e-06
7.427000e-01	1.000001631113544e+00	9.999999644858052e-01	1.666628e-06
7.440000e-01	9.999998783653151e-01	9.999999612705950e-01	8.290528e-08
7.453000e-01	9.999978834745227e-01	9.999999577643017e-01	2.074290e-06
7.466000e-01	9.999957309426897e-01	9.999999539405727e-01	4.222998e-06
7.479000e-01	9.999935174127358e-01	9.999999497706701e-01	6.432358e-06
7.492000e-01	9.999913516689766e-01	9.999999452232528e-01	8.593554e-06
7.505000e-01	9.999893546371248e-01	9.999999402641440e-01	1.058563e-05
7.518000e-01	9.999876593842886e-01	9.999999348560715e-01	1.227547e-05
7.531000e-01	9.999864111189732e-01	9.999999289583897e-01	1.351784e-05
7.544000e-01	9.999857671910795e-01	9.999999225267724e-01	1.415534e-05
7.557000e-01	9.999858970919056e-01	9.999999155128809e-01	1.401842e-05
7.570000e-01	9.999869824541447e-01	9.999999078640001e-01	1.292541e-05
7.583000e-01	9.999892170518878e-01	9.999998995226426e-01	1.068247e-05
7.596000e-01	9.999928068006207e-01	9.999998904261160e-01	7.083625e-06
7.609000e-01	9.999979047136984e-01	9.999998805060529e-01	1.975792e-06
7.622000e-01	1.000004064166765e+00	9.999998696878959e-01	4.194479e-06
7.635000e-01	1.000011168310582e+00	9.999998578903380e-01	1.131042e-05
7.648000e-01	1.000019222946139e+00	9.999998450247105e-01	1.937792e-05
7.661000e-01	1.000028226833253e+00	9.999998309943182e-01	2.839584e-05
7.674000e-01	1.000026316220125e+00	9.999998156937113e-01	2.650053e-05
7.687000e-01	1.000014692083137e+00	9.999997990078935e-01	1.489308e-05
7.700000e-01	1.000004786060824e+00	9.999997808114575e-01	5.005249e-06
7.713000e-01	9.999966758014219e-01	9.999997609676422e-01	3.085166e-06
7.726000e-01	9.999904029368667e-01	9.999997393273055e-01	9.336390e-06
7.739000e-01	9.999855749046642e-01	9.999997157278031e-01	1.414082e-05
7.752000e-01	9.999824364464066e-01	9.999996899917654e-01	1.725355e-05
7.765000e-01	9.999808346380807e-01	9.999996619257659e-01	1.882729e-05
7.778000e-01	9.999805339074267e-01	9.999996313188659e-01	1.909741e-05
7.791000e-01	9.999813114230461e-01	9.999995979410305e-01	1.828652e-05
7.804000e-01	9.999829570944044e-01	9.999995615413984e-01	1.660445e-05
7.817000e-01	9.999852735718283e-01	9.999995218463972e-01	1.424827e-05
7.830000e-01	9.999880762465082e-01	9.999994785576881e-01	1.140231e-05
7.843000e-01	9.999911932504972e-01	9.999994313499218e-01	8.238099e-06
7.856000e-01	9.999944654567092e-01	9.999993798682947e-01	4.914412e-06
7.869000e-01	9.999977464789230e-01	9.999993237258819e-01	1.577247e-06
7.882000e-01	1.000000902671778e+00	9.999992625007291e-01	1.640171e-06
7.895000e-01	1.000003813130780e+00	9.999991957326817e-01	4.617398e-06
7.908000e-01	1.000006369692291e+00	9.999991229199255e-01	7.246772e-06
7.921000e-01	1.000008476933542e+00	9.999990435152162e-01	9.433418e-06
7.934000e-01	1.000010052172622e+00	9.999989569217662e-01	1.109525e-05
7.947000e-01	1.000011025468486e+00	9.999988624887594e-01	1.216298e-05
7.960000e-01	1.000011339620950e+00	9.999987595064589e-01	1.258011e-05
7.973000e-01	1.000010950170692e+00	9.999986472008751e-01	1.230297e-05
7.986000e-01	1.000009825399253e+00	9.999985247279464e-01	1.130067e-05
7.999000e-01	1.000007946329039e+00	9.999983911671968e-01	9.555162e-06
8.012000e-01	1.000005306723314e+00	9.999982455148182e-01	7.061208e-06
8.025000e-01	1.000001913086209e+00	9.999980866761256e-01	3.826410e-06
8.038000e-01	1.000016702245273e+00	9.999979134573298e-01	1.878879e-05
8.051000e-01	1.000029035808717e+00	9.999977245565665e-01	3.131125e-05
8.064000e-01	1.000038147624013e+00	9.999975185541116e-01	4.062907e-05
8.077000e-01	1.000043933769349e+00	9.999972939017105e-01	4.663987e-05
8.090000e-01	1.000046367679443e+00	9.999970489109445e-01	4.931877e-05
8.103000e-01	1.000045500145542e+00	9.999967817405400e-01	4.871841e-05
8.116000e-01	1.000041459315422e+00	9.999964903825311e-01	4.496893e-05
8.129000e-01	1.000034450693389e+00	9.999961726471696e-01	3.827805e-05
8.142000e-01	1.000024757140280e+00	9.999958261464683e-01	2.893099e-05
8.155000e-01	1.000012738873459e+00	9.999954482762552e-01	1.729060e-05
8.168000e-01	9.999988334668221e-01	9.999950361966029e-01	3.797270e-06
8.181000e-01	9.999835558507917e-01	9.999945868104860e-01	1.103096e-05
8.194000e-01	9.999674983123228e-01	9.999940967405078e-01	2.659843e-05
8.207000e-01	9.999513304948983e-01	9.999935623035185e-01	4.223181e-05
8.220000e-01	9.999357993985309e-01	9.999929794829389e-01	5.718008e-05
8.233000e-01	9.999217293797629e-01	9.999923438985751e-01	7.061452e-05
8.246000e-01	9.999100221516660e-01	9.999916507737042e-01	8.162862e-05
8.259000e-01	9.999016567838416e-01	9.999908948991799e-01	8.923812e-05
8.272000e-01	9.998976897024208e-01	9.999900705942881e-01	9.238089e-05
8.285000e-01	9.998992546900630e-01	9.999891716640615e-01	8.991697e-05
8.298000e-01	9.999075628859593e-01	9.999881913527300e-01	8.062847e-05
8.311000e-01	9.999239027858284e-01	9.999871222929576e-01	6.321951e-05
8.324000e-01	9.999496402419195e-01	9.999859564504867e-01	3.631621e-05
8.337000e-01	9.999876083422478e-01	9.999846850637721e-01	2.923278e-06
8.350000e-01	1.000034628655961e+00	9.999832985781520e-01	5.133008e-05
8.363000e-01	1.000087730543740e+00	9.999817865740618e-01	1.059440e-04
8.376000e-01	1.000146885069156e+00	9.999801376887539e-01	1.667474e-04
8.389000e-01	1.000158827020502e+00	9.999783395309328e-01	1.804875e-04
8.402000e-01	1.000111362671355e+00	9.999763785876667e-01	1.349841e-04
8.415000e-01	1.000071016532034e+00	9.999742401228787e-01	9.677641e-05
8.428000e-01	1.000038050638125e+00	9.999719080666526e-01	6.614257e-05
8.441000e-01	1.000010787250691e+00	9.999693648945273e-01	4.142236e-05
8.454000e-01	9.999886396716138e-01	9.999665914958702e-01	2.204818e-05
8.467000e-01	9.999721898135515e-01	9.999635670303492e-01	8.622783e-06
8.480000e-01	9.999603789480775e-01	9.999602687714186e-01	1.101767e-07
8.493000e-01	9.999522082263252e-01	9.999566719356576e-01	4.463709e-06
8.506000e-01	9.999467386789899e-01	9.999527494966711e-01	6.010818e-06
8.519000e-01	9.999430912163286e-01	9.999484719821693e-01	5.380766e-06
8.532000e-01	9.999404466281601e-01	9.999438072526998e-01	3.360625e-06
8.545000e-01	9.999380455838650e-01	9.999387202603833e-01	6.746765e-07
8.558000e-01	9.999351886323862e-01	9.999331727858400e-01	2.015847e-06
8.571000e-01	9.999312362022269e-01	9.999271231513476e-01	4.113051e-06
8.584000e-01	9.999256086014544e-01	9.999205259080827e-01	5.082693e-06
8.597000e-01	9.999177860176950e-01	9.999133314951120e-01	4.454523e-06
8.610000e-01	9.999073085181387e-01	9.999054858675837e-01	1.822651e-06
8.623000e-01	9.998937760495368e-01	9.998969300913515e-01	3.154042e-06
8.636000e-01	9.998768484382013e-01	9.998875999010031e-01	1.075146e-05
8.649000e-01	9.998562453900081e-01	9.998774252180036e-01	2.117983e-05
8.662000e-01	9.998317464903927e-01	9.998663296253665e-01	3.458313e-05
8.675000e-01	9.998031912043540e-01	9.998542297949431e-01	5.103859e-05
8.688000e-01	9.997704788764510e-01	9.998410348630798e-01	7.055599e-05
8.701000e-01	9.997335687308059e-01	9.998266457500029e-01	9.307702e-05
8.714000e-01	9.996924798711021e-01	9.998109544178880e-01	1.184745e-04
8.727000e-01	9.996472912805848e-01	9.997938430621207e-01	1.465518e-04
8.740000e-01	9.995981418220605e-01	9.997751832297667e-01	1.770414e-04
8.753000e-01	9.996392717714522e-01	9.997548348587413e-01	1.155631e-04
8.766000e-01	9.996811199740110e-01	9.997326452305972e-01	5.152526e-05
8.779000e-01	9.997123610140356e-01	9.997084478292226e-01	3.913185e-06
8.792000e-01	9.997321252193101e-01	9.996820610970686e-01	5.006412e-05
8.805000e-01	9.997397668129662e-01	9.996532870797870e-01	8.647973e-05
8.818000e-01	9.997348639134844e-01	9.996219099493731e-01	1.129540e-04
8.831000e-01	9.997172185346945e-01	9.995876943950355e-01	1.295241e-04
8.844000e-01	9.996868565857744e-01	9.995503838700945e-01	1.364727e-04
8.857000e-01	9.996440278712510e-01	9.995096986821933e-01	1.343292e-04
8.870000e-01	9.995892060909998e-01	9.994653339130182e-01	1.238722e-04
8.883000e-01	9.995230888402444e-01	9.994169571525522e-01	1.061317e-04
8.896000e-01	9.994465976095573e-01	9.993642060316048e-01	8.239158e-05
8.909000e-01	9.993608777848604e-01	9.993066855350017e-01	5.419225e-05
8.922000e-01	9.992672986474231e-01	9.992439650763361e-01	2.333357e-05
8.935000e-01	9.991674533738640e-01	9.991755753136017e-01	8.121940e-06
8.948000e-01	9.990631590361505e-01	9.991010046833246e-01	3.784565e-05
8.961000e-01	9.989564566015984e-01	9.990196956289832e-01	6.323903e-05
8.974000e-01	9.988496109328719e-01	9.989310404975580e-01	8.142956e-05
8.987000e-01	9.987451107879846e-01	9.988343770759670e-01	8.926629e-05
9.000000e-01	9.986456688202980e-01	9.987289837369187e-01	8.331492e-05
9.013000e-01	9.985542215785221e-01	9.986140741613621e-01	5.985258e-05
9.026000e-01	9.984739295067169e-01	9.984887916022099e-01	1.486210e-05
9.039000e-01	9.984081769442891e-01	9.983522026513801e-01	5.597429e-05
9.052000e-01	9.983614127078491e-01	9.982032904694216e-01	1.581222e-04
9.065000e-01	9.983456028290530e-01	9.980409474340998e-01	3.046554e-04
9.078000e-01	9.983281606403421e-01	9.978639671612962e-01	4.641935e-04
9.091000e-01	9.983075488497607e-01	9.976710358484532e-01	6.365130e-04
9.104000e-01	9.981329763407296e-01	9.974607228876058e-01	6.722535e-04
9.117000e-01	9.977020917532569e-01	9.972314706917813e-01	4.706211e-04
9.130000e-01	9.972652896338143e-01	9.969815836752917e-01	2.837060e-04
9.143000e-01	9.968232760228520e-01	9.967092163252087e-01	1.140597e-04
9.156000e-01	9.963420893218058e-01	9.964123602981834e-01	7.027098e-05
9.169000e-01	9.958396931132175e-01	9.960888304738080e-01	2.491374e-04
9.182000e-01	9.953272967175004e-01	9.957362498930310e-01	4.089532e-04
9.195000e-01	9.948038974799155e-01	9.953520335078253e-01	5.481360e-04
9.208000e-01	9.942678087133752e-01	9.949333706665338e-01	6.655620e-04
9.221000e-01	9.937166596984461e-01	9.944772062582263e-01	7.605466e-04
9.234000e-01	9.931473956833480e-01	9.939802204392335e-01	8.328248e-04
9.247000e-01	9.925562778839551e-01	9.934388068659837e-01	8.825290e-04
9.260000e-01	9.919388834837936e-01	9.928490493606965e-01	9.101659e-04
9.273000e-01	9.912901056340440e-01	9.922066969406750e-01	9.165913e-04
9.286000e-01	9.906041534535408e-01	9.915071371483556e-01	9.029837e-04
9.299000e-01	9.898745520287704e-01	9.907453676283262e-01	8.708156e-04
9.312000e-01	9.890941424138745e-01	9.899159659098290e-01	8.218235e-04
9.325000e-01	9.882550816306469e-01	9.890130573694068e-01	7.579757e-04
9.338000e-01	9.873488426685351e-01	9.880302813690913e-01	6.814387e-04
9.351000e-01	9.863662144846403e-01	9.869607555916983e-01	5.945411e-04
9.364000e-01	9.852973020037175e-01	9.857970386273086e-01	4.997366e-04
9.377000e-01	9.841315261181750e-01	9.845310909049536e-01	3.995648e-04
9.390000e-01	9.828576236880734e-01	9.831542341120191e-01	2.966104e-04
9.403000e-01	9.814636475411286e-01	9.816571093022569e-01	1.934618e-04
9.416000e-01	9.799369664727093e-01	9.800296339628415e-01	9.266749e-05
9.429000e-01	9.782642652458365e-01	9.782609583931757e-01	3.306853e-06
9.442000e-01	9.764315445911863e-01	9.763394218445388e-01	9.212275e-05
9.455000e-01	9.744241212070874e-01	9.742525089817571e-01	1.716122e-04
9.468000e-01	9.726993313059733e-01	9.719868073572502e-01	7.125239e-04
9.481000e-01	9.708300324052875e-01	9.695279667353555e-01	1.302066e-03
9.494000e-01	9.686887531369646e-01	9.668606612717919e-01	1.828092e-03
9.507000e-01	9.662513711767475e-01	9.639685557400322e-01	2.282815e-03
9.520000e-01	9.634942299767757e-01	9.608342772032363e-01	2.659953e-03
9.533000e-01	9.603941387655740e-01	9.574393937562860e-01	2.954745e-03
9.546000e-01	9.569283725480684e-01	9.537644022054655e-01	3.163970e-03
9.559000e-01	9.530746721055685e-01	9.497887268097336e-01	3.285945e-03
9.572000e-01	9.488112439957807e-01	9.454907314723155e-01	3.320513e-03
9.585000e-01	9.441167605528027e-01	9.408477480364710e-01	3.269013e-03
9.598000e-01	9.389703598871237e-01	9.358361235948253e-01	3.134236e-03
9.611000e-01	9.333516458856258e-01	9.304312899538041e-01	2.920356e-03
9.624000e-01	9.272406882115849e-01	9.246078585865679e-01	2.632830e-03
9.637000e-01	9.206180223046632e-01	9.183397445384054e-01	2.278278e-03
9.650000e-01	9.134646493809198e-01	9.116003227929411e-01	1.864327e-03
9.663000e-01	9.057620364328063e-01	9.043626205367270e-01	1.399416e-03
9.676000e-01	8.974921162291644e-01	8.965995485417489e-01	8.925677e-04
9.689000e-01	8.886372873152315e-01	8.882841744850888e-01	3.531128e-04
9.702000e-01	8.791804140126291e-01	8.793900404068331e-01	2.096264e-04
9.715000e-01	8.691048264193784e-01	8.698915256370020e-01	7.866992e-04
9.728000e-01	8.583943204098899e-01	8.597642553696117e-01	1.369935e-03
9.741000e-01	8.470331576349677e-01	8.489855536057985e-01	1.952396e-03
9.754000e-01	8.350060655218063e-01	8.375349374193015e-01	2.528872e-03
9.767000e-01	8.222982372739976e-01	8.253946474266195e-01	3.096410e-03
9.780000e-01	8.089141611244884e-01	8.125502070042590e-01	3.636046e-03
9.793000e-01	7.948813359922767e-01	7.989910002494700e-01	4.109664e-03
9.806000e-01	7.802047459671370e-01	7.847108560240117e-01	4.506110e-03
9.819000e-01	7.648484557932423e-01	7.697086227841554e-01	4.860167e-03
9.832000e-01	7.487624490426440e-01	7.539887164489499e-01	5.226267e-03
9.845000e-01	7.320899047115239e-01	7.375616214876259e-01	5.471717e-03
9.858000e-01	7.148627855575584e-01	7.204443239304574e-01	5.581538e-03
9.871000e-01	6.970837842440488e-01	7.026606543447302e-01	5.576870e-03
9.884000e-01	6.787856214016091e-01	6.842415191748599e-01	5.455898e-03
9.897000e-01	6.600299952863502e-01	6.652250003905832e-01	5.195005e-03
9.910000e-01	6.408697795015987e-01	6.456563062257973e-01	4.786527e-03
9.923000e-01	6.213570415119297e-01	6.255875599432241e-01	4.230518e-03
9.936000e-01	6.015430426431421e-01	6.050774189417368e-01	3.534376e-03
9.949000e-01	5.814782380822642e-01	5.841905229354054e-01	2.712285e-03
9.962000e-01	5.612122768775551e-01	5.629967770623973e-01	1.784500e-03
9.975000e-01	5.407940019385102e-01	5.415704832168027e-01	7.764813e-04
9.988000e-01	5.202714500358269e-01	5.199893401555759e-01	2.821099e-04
1.000100e+00	4.996918518014814e-01	4.983333395061456e-01	1.358512e-03
1.001400e+00	4.791016317286311e-01	4.766835901961487e-01	2.418042e-03
1.002700e+00	4.585464081716908e-01	4.551211076264176e-01	3.425301e-03
1.004000e+00	4.380709933463056e-01	4.337256058045644e-01	4.345388e-03
1.005300e+00	4.177193933293223e-01	4.125743304969888e-01	5.145063e-03
1.006600e+00	3.975348080588665e-01	3.917409692534866e-01	5.793839e-03
1.007900e+00	3.775596313342450e-01	3.712946700902914e-01	6.264961e-03
1.009200e+00	3.578354508160219e-01	3.512991950109216e-01	6.536256e-03
1.010500e+00	3.384030480259853e-01	3.318122278318313e-01	6.590820e-03
1.011800e+00	3.193023983471520e-01	3.128848484610748e-01	6.417550e-03
1.013100e+00	3.005726710237756e-01	2.945611783601334e-01	6.011493e-03
1.014400e+00	2.822522291613202e-01	2.768781948756106e-01	5.374034e-03
1.015700e+00	2.643786297264994e-01	2.598657058564841e-01	4.512924e-03
1.017000e+00	2.469886235472499e-01	2.435464707695942e-01	3.442153e-03
1.018300e+00	2.309261420508063e-01	2.279364505732138e-01	2.989691e-03
1.019600e+00	2.157858102176758e-01	2.130451659724913e-01	2.740644e-03
1.020900e+00	2.012695914296366e-01	1.988761423270525e-01	2.393449e-03
1.022200e+00	1.873882580100648e-01	1.854274192929778e-01	1.960839e-03
1.023500e+00	1.741499705449887e-01	1.726921040829438e-01	1.457866e-03
1.024800e+00	1.615602778830479e-01	1.606589488108820e-01	9.013291e-04
1.026100e+00	1.496221171355434e-01	1.493129345308455e-01	3.091826e-04
1.027400e+00	1.383358136763984e-01	1.386358470711141e-01	3.000334e-04
1.028700e+00	1.276990811421840e-01	1.286068324144017e-01	9.077513e-04
1.030000e+00	1.177070214321201e-01	1.192029220221174e-01	1.495901e-03
1.031300e+00	1.083521247080445e-01	1.103995210204552e-01	2.047396e-03
1.032600e+00	9.962426939445110e-02	1.021708544679789e-01	2.546585e-03
1.033900e+00	9.151072217845736e-02	9.449036895015779e-02	2.979647e-03
1.035200e+00	8.399613800983734e-02	8.733108846720078e-02	3.334950e-03
1.036500e+00	7.706256010099478e-02	8.066592498991913e-02	3.603365e-03
1.037800e+00	7.068941992696820e-02	7.446794516602780e-02	3.778525e-03
1.039100e+00	6.485353722544415e-02	6.871059548866301e-02	3.857058e-03
1.040400e+00	5.952911999673829e-02	6.336788882118945e-02	3.838769e-03
1.041700e+00	5.468776450381653e-02	5.841455554239517e-02	3.726791e-03
1.043000e+00	5.029845527227761e-02	5.382616276922978e-02	3.527707e-03
1.044300e+00	4.632756509035676e-02	4.957920516537342e-02	3.251640e-03
1.045600e+00	4.273885500893276e-02	4.565117078444347e-02	2.912316e-03
1.046900e+00	3.949347434152177e-02	4.202058525511684e-02	2.527111e-03
1.048200e+00	3.654996066427896e-02	3.866703741617136e-02	2.117077e-03
1.049500e+00	3.372609703936787e-02	3.557118927263644e-02	1.845092e-03
1.050800e+00	3.111915643455972e-02	3.271477288649047e-02	1.595616e-03
1.052100e+00	2.876124611165598e-02	3.008057654961378e-02	1.319330e-03
1.053400e+00	2.664811259565046e-02	2.765242232282292e-02	1.004310e-03
1.054700e+00	2.484126571252018e-02	2.541513677014820e-02	5.738711e-04
1.056000e+00	2.318527261049099e-02	2.335451647697735e-02	1.692439e-04
1.057300e+00	2.166333567521807e-02	2.145728971760302e-02	2.060460e-04
1.058600e+00	2.022789980398572e-02	1.971107543390102e-02	5.168244e-04
1.059900e+00	1.887747726613029e-02	1.810434050299147e-02	7.731368e-04
1.061200e+00	1.762627822381455e-02	1.662635610788146e-02	9.999221e-04
1.062500e+00	1.646515563742553e-02	1.526715388037467e-02	1.198002e-03
1.063800e+00	1.538546326270158e-02	1.401748235911443e-02	1.367981e-03
1.065100e+00	1.437905565073652e-02	1.286876419605255e-02	1.510291e-03
1.066400e+00	1.343828814797444e-02	1.181305445048261e-02	1.625234e-03
1.067700e+00	1.255601689621372e-02	1.084300022961828e-02	1.713017e-03
1.069000e+00	1.172559883260521e-02	9.951801866904203e-03	1.773797e-03
1.070300e+00	1.094089168965259e-02	9.133175772519568e-03	1.807716e-03
1.071600e+00	1.019625399521263e-02	8.381319043415334e-03	1.814935e-03
1.072900e+00	9.486545072494213e-03	7.690875881508350e-03	1.795669e-03
1.074200e+00	8.807125040059786e-03	7.056905837183232e-03	1.750219e-03
1.075500e+00	8.153854811824398e-03	6.474853869976044e-03	1.679001e-03
1.076800e+00	7.523096097055934e-03	5.940522198340291e-03	1.582574e-03
1.078100e+00	6.911711400375320e-03	5.450043894879208e-03	1.461668e-03
1.079400e+00	6.317064021755704e-03	4.999858171672501e-03	1.317206e-03
1.080700e+00	5.737018056523491e-03	4.586687291703886e-03	1.150331e-03
1.082000e+00	5.169938395358518e-03	4.207515036358987e-03	9.624234e-04
1.083300e+00	4.614690724292271e-03	3.859566655061331e-03	7.551241e-04
1.084600e+00	4.070641524710047e-03	3.540290220946553e-03	5.303513e-04
1.085900e+00	3.537658073349229e-03	3.247339315689100e-03	2.903188e-04
1.087200e+00	3.016108442300424e-03	2.978556966937601e-03	3.755148e-05
1.088500e+00	2.506861499007590e-03	2.731960763011054e-03	2.250993e-04
1.089800e+00	2.111263868169153e-03	2.505729071381978e-03	3.944652e-04
1.091100e+00	1.813353879838652e-03	2.298188289850016e-03	4.848344e-04
1.092400e+00	1.545887947172514e-03	2.107801062043214e-03	5.619131e-04
1.093700e+00	1.307694031130430e-03	1.933155391882653e-03	6.254614e-04
1.095000e+00	1.097551090567886e-03	1.772954594792144e-03	6.754035e-04
1.096300e+00	9.141890822363439e-04	1.626008026677809e-03	7.118189e-04
1.097600e+00	7.562889607836472e-04	1.491222534964583e-03	7.349336e-04
1.098900e+00	6.224826787534629e-04	1.367594579221262e-03	7.451119e-04
1.100200e+00	5.113531865858600e-04	1.254202972096862e-03	7.428498e-04
1.101500e+00	4.214344326168371e-04	1.150202194392022e-03	7.287678e-04
1.102800e+00	3.512113630784585e-04	1.054816241092169e-03	7.036049e-04
1.104100e+00	2.991199220989861e-04	9.673329580677674e-04	6.682130e-04
1.105400e+00	2.635470517027485e-04	8.870988318977696e-04	6.235518e-04
1.106700e+00	2.428306918101799e-04	8.135141978885897e-04	5.706835e-04
1.108000e+00	2.352597802378148e-04	7.460288338367030e-04	5.107691e-04
1.109300e+00	2.390742526982878e-04	6.841379094202874e-04	4.450637e-04
1.110600e+00	2.524650428003435e-04	6.273782633048456e-04	3.749132e-04
1.111900e+00	2.735740820488249e-04	5.753249821107087e-04	3.017509e-04
1.113200e+00	3.004942998446781e-04	5.275882573234742e-04	2.270940e-04
1.114500e+00	3.312696234849406e-04	4.838104980334589e-04	1.525409e-04
1.115800e+00	3.638949781627969e-04	4.436636790743396e-04	7.976870e-05
1.117100e+00	3.963162869674564e-04	4.068469056996835e-04	1.053062e-05
1.118400e+00	4.264304708843097e-04	3.730841773933060e-04	5.334629e-05
1.119700e+00	4.520854487948048e-04	3.421223347647566e-04	1.099631e-04
1.121000e+00	4.654164480688433e-04	3.137291747359894e-04	1.516873e-04
1.122300e+00	4.693709393363337e-04	2.876917203898577e-04	1.816792e-04
1.123600e+00	4.674643407812469e-04	2.638146329283134e-04	2.036497e-04
1.124900e+00	4.587304046080166e-04	2.419187541842014e-04	2.168117e-04
1.126200e+00	4.398405301294398e-04	2.218397690523189e-04	2.180008e-04
1.127500e+00	4.185960708730449e-04	2.034269780552040e-04	2.151691e-04
1.128800e+00	3.952152289499146e-04	1.865421710447454e-04	2.086731e-04
1.130100e+00	3.703491506851291e-04	1.710585937646884e-04	1.992906e-04
1.131400e+00	3.439894953192696e-04	1.568599996668721e-04	1.871295e-04
1.132700e+00	3.159545855248051e-04	1.438397799894621e-04	1.721148e-04
1.134000e+00	2.867462701866521e-04	1.319001656720965e-04	1.548461e-04
1.135300e+00	2.568353325551461e-04	1.209514952049705e-04	1.358838e-04
1.136600e+00	2.266614902460525e-04	1.109115429891932e-04	1.157499e-04
1.137900e+00	1.966333952405255e-04	1.017049032278375e-04	9.492849e-05
1.139200e+00	1.671286338851592e-04	9.326242477381027e-05	7.386621e-05
1.140500e+00	1.384937268919970e-04	8.552069273455857e-05	5.297303e-05
1.141800e+00	1.110441293384415e-04	7.842155297750874e-05	3.262258e-05
1.143100e+00	8.506423066736376e-05	7.191167599628251e-05	1.315255e-05
1.144400e+00	6.080735468701739e-05	6.594215688802460e-05	5.134802e-06
1.145700e+00	3.849575957109542e-05	6.046814845926404e-05	2.197239e-05
1.147000e+00	1.832063785872999e-05	5.544852472279481e-05	3.712789e-05
1.148300e+00	4.421164544292230e-07	5.084557227333300e-05	5.040346e-05
1.149600e+00	-1.501074337184573e-05	4.662470723661232e-05	6.163545e-05
1.150900e+00	-2.793994598474058e-05	4.275421567641056e-05	7.069416e-05
1.152200e+00	-3.827856138345285e-05	3.920501551854347e-05	7.748358e-05
1.153500e+00	-4.599072520177764e-05	3.595043821086171e-05	8.194116e-05
1.154800e+00	-5.107163870809347e-05	3.296602848538004e-05	8.403767e-05
1.156100e+00	-5.354756880535054e-05	3.022936072353652e-05	8.377693e-05
1.157400e+00	-5.347584803108438e-05	2.771987054941221e-05	8.119572e-05
1.158700e+00	-5.094487455740870e-05	2.541870038944556e-05	7.636357e-05
1.160000e+00	-4.607411219102149e-05	2.330855784140488e-05	6.938267e-05
1.161300e+00	-3.918110052715181e-05	2.137358579115514e-05	6.055469e-05
1.162600e+00	-3.168849853774042e-05	1.959924330353880e-05	5.128774e-05
1.163900e+00	-2.402140668478562e-05	1.797219639426873e-05	4.199360e-05
1.165200e+00	-1.633666056761243e-05	1.648021786367706e-05	3.281688e-05
1.166500e+00	-8.777821708453869e-06	1.511209544097524e-05	2.388992e-05
1.167800e+00	-1.475177552440459e-06	1.385754754990641e-05	1.533273e-05
1.169100e+00	5.454258532383880e-06	1.270714606376036e-05	7.252888e-06
1.170400e+00	1.190674725507259e-05	1.165224547006954e-05	2.545018e-07
1.171700e+00	1.779182340177363e-05	1.068491791335294e-05	7.106905e-06
1.173000e+00	2.303229583572795e-05	9.797893628325285e-06	1.323440e-05
1.174300e+00	2.756424749727773e-05	8.984506316404018e-06	1.857974e-05
1.175600e+00	3.133703540384864e-05	8.238643055423250e-06	2.309839e-05
1.176900e+00	3.431329064997133e-05	7.554698366446358e-06	2.675859e-05
1.178200e+00	3.646891840726538e-05	6.927532092779240e-06	2.954139e-05
1.179500e+00	3.779309792444609e-05	6.352430774862770e-06	3.144067e-05
1.180800e+00	3.828828252732463e-05	5.825072230971846e-06	3.246321e-05
1.182100e+00	3.797019961880509e-05	5.341493077704281e-06	3.262871e-05
1.183400e+00	3.686785067888701e-05	4.898058946299078e-06	3.196979e-05
1.184700e+00	3.502351126466438e-05	4.491437171076208e-06	3.053207e-05
1.186000e+00	3.249273101032581e-05	4.118571744832585e-06	2.837416e-05
1.187300e+00	2.934433362715453e-05	3.776660353060791e-06	2.556767e-05
1.188600e+00	2.566041690352975e-05	3.463133314461114e-06	2.219728e-05
1.189900e+00	2.153635270492132e-05	3.175634269533035e-06	1.836072e-05
1.191200e+00	1.708078697389747e-05	2.912002472162240e-06	1.416878e-05
1.192500e+00	1.269625187458562e-05	2.670256551154385e-06	1.002600e-05
1.193800e+00	8.476526443060048e-06	2.448579619711115e-06	6.027947e-06
1.195100e+00	4.165893134893595e-06	2.245305620966177e-06	1.920588e-06
1.196400e+00	-1.562744028758319e-07	2.058906806984721e-06	2.215181e-06
1.197700e+00	-3.185659630288623e-06	1.887982257144391e-06	5.073642e-06
1.199000e+00	-5.680012067102934e-06	1.731247349623165e-06	7.411259e-06
1.200300e+00	-7.762301508156737e-06	1.587524106879889e-06	9.349826e-06
1.201600e+00	-9.261246270223373e-06	1.455732342581338e-06	1.071698e-05
1.202900e+00	-1.003739594051186e-05	1.334881543447288e-06	1.137228e-05
1.204200e+00	-1.050562277665117e-05	1.224063425010581e-06	1.172969e-05
1.205500e+00	-1.069657669214659e-05	1.122445105349912e-06	1.181902e-05
1.206800e+00	-1.063979833964430e-05	1.029262845497222e-06	1.166906e-05
1.208100e+00	-1.036371911093037e-05	9.438163094806420e-07	1.130754e-05
1.209400e+00	-9.895661136930746e-06	8.654633008659999e-07	1.076112e-05
1.210700e+00	-9.261837287712321e-06	7.936149362431601e-07	1.005545e-05
1.212000e+00	-8.487351172482006e-06	7.277312193842875e-07	9.215082e-06
1.213300e+00	-7.596197139586238e-06	6.673169828140192e-07	8.263514e-06
1.214600e+00	-6.611260276512827e-06	6.119181662913332e-07	7.223178e-06
1.215900e+00	-5.554316409888144e-06	5.611184042345784e-07	6.115435e-06
1.217200e+00	-4.446032105480895e-06	5.145358964437863e-07	4.960568e-06
1.218500e+00	-3.305964668199023e-06	4.718205386019048e-07	3.777785e-06
1.219800e+00	-2.152562142089837e-06	4.326512909901310e-07	2.585213e-06
1.221100e+00	-1.003163310342068e-06	3.967337656419481e-07	1.399897e-06
1.222400e+00	1.260023047157168e-07	3.637980138020800e-07	2.377957e-07
1.223700e+00	1.219814441614738e-06	3.335964970622387e-07	8.862179e-07
1.225000e+00	2.264262099745623e-06	3.059022269256269e-07	1.958360e-06
1.226300e+00	3.246443539359848e-06	2.805070588179928e-07	2.965936e-06
1.227600e+00	4.154566281567579e-06	2.572201277239022e-07	3.897346e-06
1.228900e+00	4.977947108339111e-06	2.358664136909433e-07	4.742081e-06
1.230200e+00	5.707012062504534e-06	2.162854264209104e-07	5.490727e-06
1.231500e+00	6.333296447753495e-06	1.983299990617946e-07	6.134966e-06
1.232800e+00	6.539489480404627e-06	1.818651821351445e-07	6.357624e-06
1.234100e+00	6.069766176263647e-06	1.667672292860598e-07	5.902999e-06
1.235400e+00	5.561346255687645e-06	1.529226672328255e-07	5.408424e-06
1.236700e+00	5.023214176867232e-06	1.402274429265142e-07	4.882987e-06
1.238000e+00	4.463946172501947e-06	1.285861415106444e-07	4.335360e-06
1.239300e+00	3.891710249799475e-06	1.179112692034182e-07	3.773799e-06
1.240600e+00	3.314266190477752e-06	1.081225957129292e-07	3.206144e-06
1.241900e+00	2.738965550762253e-06	9.914655124297670e-08	2.639819e-06
1.243200e+00	2.172751661388146e-06	9.091567355773122e-08	2.081836e-06
1.244500e+00	1.622159627599294e-06	8.336810094938599e-08	1.538792e-06
1.245800e+00	1.093316329148475e-06	7.644710729815748e-08	1.016869e-06
1.247100e+00	5.919404202975274e-07	7.010067573023442e-08	5.218397e-07
1.248400e+00	1.233423298166889e-07	6.428110766938983e-08	5.906122e-08
1.249700e+00	-3.075757390143838e-07	5.894466434401636e-08	3.665204e-07
1.251000e+00	-6.963198084073092e-07	5.405123805519000e-08	7.503710e-07
1.252300e+00	-1.038804126064797e-06	4.956405073512903e-08	1.088368e-06
1.253600e+00	-1.331351165180568e-06	4.544937753046573e-08	1.376801e-06
1.254900e+00	-1.570691624439729e-06	4.167629333284269e-08	1.612368e-06
1.256200e+00	-1.753964428018228e-06	3.821644035183434e-08	1.792181e-06
1.257500e+00	-1.878716725583010e-06	3.504381498330064e-08	1.913761e-06
1.258800e+00	-1.942903892292431e-06	3.213457237132158e-08	1.975038e-06
1.260100e+00	-1.944889528795744e-06	2.946684719487352e-08	1.974356e-06
1.261400e+00	-1.883445461233344e-06	2.702058933227337e-08	1.910466e-06
1.262700e+00	-1.757751741236655e-06	2.477741316831796e-08	1.782529e-06
1.264000e+00	-1.551608417937546e-06	2.272045941151927e-08	1.574329e-06
1.265300e+00	-1.263767833179009e-06	2.083426838288345e-08	1.284602e-06
1.266600e+00	-9.283023954776440e-07	1.910466382391855e-08	9.474071e-07
1.267900e+00	-5.488279978322651e-07	1.751864635056594e-08	5.663466e-07
1.269200e+00	-2.813649359478389e-07	1.606429575230539e-08	2.974292e-07
1.270500e+00	-7.106336254382984e-08	1.473068140210793e-08	8.579404e-08
1.271800e+00	1.169646329836594e-07	1.350778010391380e-08	1.034569e-07
1.273100e+00	2.755733768737690e-07	1.238640076018900e-08	2.631870e-07
1.274400e+00	3.861725244393023e-07	1.135811529336824e-08	3.748144e-07
1.275700e+00	4.773690177909944e-07	1.041519530201831e-08	4.669538e-07
1.277000e+00	5.500799791764943e-07	9.550553975625982e-09	5.405294e-07
1.278300e+00	6.052350887011550e-07	8.757692831465133e-09	5.964774e-07
1.279600e+00	6.437765843279255e-07	8.030652873224603e-09	6.357459e-07
1.280900e+00	6.666592618774572e-07	7.363969804310793e-09	6.592953e-07
1.282200e+00	6.748504750280744e-07	6.752632959221041e-09	6.680978e-07
1.283500e+00	6.693301353157799e-07	6.192047644322628e-09	6.631381e-07
1.284800e+00	6.510907121342407e-07	5.678000604996421e-09	6.454127e-07
1.286100e+00	6.211372327348028e-07	5.206628359606350e-09	6.159306e-07
1.287400e+00	5.804872822264855e-07	4.774388162294581e-09	5.757129e-07
1.288700e+00	5.301710035759808e-07	4.378031376367335e-09	5.257930e-07
1.290000e+00	4.712310976076771e-07	4.014579058149938e-09	4.672165e-07
1.291300e+00	4.047228230035505e-07	3.681299567802940e-09	4.010415e-07
1.292600e+00	3.317139963034050e-07	3.375688038829445e-09	3.283383e-07
1.293900e+00	2.532849919045559e-07	3.095447551965372e-09	2.501895e-07
1.295200e+00	1.705287420620887e-07	2.838471871964819e-09	1.676903e-07
1.296500e+00	8.455073688876777e-08	2.602829617529235e-09	8.194791e-08
1.297800e+00	-3.530975645087384e-09	2.386749745406114e-09	5.917725e-09
1.299100e+00	-9.258578971127516e-08	2.188608239559615e-09	9.477440e-08
1.300400e+00	-1.814705416241306e-07	2.006915905368324e-09	1.834775e-07
1.301700e+00	-2.690295098401945e-07	1.840307177117288e-09	2.708698e-07
1.303000e+00	-3.540944149583631e-07	1.687529854660751e-09	3.557819e-07
1.304300e+00	-4.102816591073191e-07	1.547435692119638e-09	4.118291e-07
1.305600e+00	-3.955515612100026e-07	1.418971767879850e-09	3.969705e-07
1.306900e+00	-3.770711475568708e-07	1.301172571029772e-09	3.783723e-07
1.308200e+00	-3.552479137111050e-07	1.193152744760615e-09	3.564411e-07
1.309500e+00	-3.304916111002396e-07	1.094100432189673e-09	3.315857e-07
1.310800e+00	-3.032142470161660e-07	1.003271174595470e-09	3.042175e-07
1.312100e+00	-2.738300846151442e-07	9.199823162048733e-10	2.747501e-07
1.313400e+00	-2.427556429177605e-07	8.436078734795459e-10	2.435993e-07
1.314700e+00	-2.104096968089780e-07	7.735738303405191e-10	2.111833e-07
1.316000e+00	-1.772132770381519e-07	7.093538239704045e-10	1.779226e-07
1.317300e+00	-1.435896702189282e-07	6.504651887684005e-10	1.442401e-07
1.318600e+00	-1.099644188293659e-07	5.964653287258597e-10	1.105609e-07
1.319900e+00	-7.676532121183668e-08	5.469483909570403e-10	7.731227e-08
1.321200e+00	-4.442243157309273e-08	5.015422153845745e-10	4.492397e-08
1.322500e+00	-1.336805998427605e-08	4.599055376537170e-10	1.382797e-08
1.323800e+00	1.596322761917900e-08	4.217254242529380e-10	1.554150e-08
1.325100e+00	4.313460943742858e-08	3.867149205641312e-10	4.274789e-08
1.326400e+00	6.770700780631725e-08	3.546108941650733e-10	6.735240e-08
1.327700e+00	8.923908919727903e-08	3.251720571753009e-10	8.891392e-08
1.329000e+00	1.072872642174205e-07	2.981771527812688e-10	1.069891e-07
1.330300e+00	1.214056876094997e-07	2.734232923114033e-10	1.211323e-07
1.331600e+00	1.311462582518954e-07	2.507244303626999e-10	1.308955e-07
1.332900e+00	1.360586191586459e-07	2.299099665180813e-10	1.358287e-07
1.334200e+00	1.356901574794167e-07	2.108234631455338e-10	1.354793e-07
1.335500e+00	1.246786949684748e-07	1.933214696419497e-10	1.244854e-07
1.336800e+00	1.065804222922989e-07	1.772724442851455e-10	1.064031e-07
1.338100e+00	8.443139869223545e-08	1.625557655908118e-10	8.426884e-08
1.339400e+00	5.838547242222529e-08	1.490608257438965e-10	5.823641e-08
1.340700e+00	4.053046507204283e-08	1.366861992908812e-10	4.039378e-08
1.342000e+00	2.647891638816142e-08	1.253388808449745e-10	2.635358e-08
1.343300e+00	1.363074582272245e-08	1.149335860749447e-10	1.351581e-08
1.344600e+00	2.100367823382307e-09	1.053921107239957e-10	1.994976e-09
1.345900e+00	-6.564856456135539e-09	9.664274284113359e-11	6.661499e-09
1.347200e+00	-1.380108214829534e-08	8.861972380750730e-11	1.388970e-08
1.348500e+00	-2.004429496210394e-08	8.126275410688378e-11	2.012556e-08
1.349800e+00	-2.529438311734384e-08	7.451654012570992e-11	2.536890e-08
1.351100e+00	-2.955638936861980e-08	6.833037857663982e-11	2.962472e-08
1.352400e+00	-3.284051100538400e-08	6.265777542204277e-11	3.290317e-08
1.353700e+00	-3.516209985191742e-08	5.745609643350486e-11	3.521956e-08
1.355000e+00	-3.654166226733782e-08	5.268624676090105e-11	3.659435e-08
1.356300e+00	-3.700485914559945e-08	4.831237710278210e-11	3.705317e-08
1.357600e+00	-3.658250591549031e-08	4.430161426971987e-11	3.662681e-08
1.358900e+00	-3.531057254063454e-08	4.062381411552015e-11	3.535120e-08
1.360200e+00	-3.323018351949151e-08	3.725133497945268e-11	3.326743e-08
1.361500e+00	-3.038761788535599e-08	3.415882993667133e-11	3.042178e-08
1.362800e+00	-2.683430920635804e-08	3.132305629545195e-11	2.686563e-08
1.364100e+00	-2.262684558546468e-08	2.872270090945218e-11	2.265557e-08
1.365400e+00	-1.782696966047383e-08	2.633821999207108e-11	1.785331e-08
1.366700e+00	-1.250157860402296e-08	2.415169222899619e-11	1.252573e-08
1.368000e+00	-6.722724123583567e-09	2.214668408493992e-11	6.744871e-09
1.369300e+00	-5.676124614625268e-10	2.030812629225174e-11	5.879206e-10
1.370600e+00	5.881395605195723e-09	1.862220059311039e-11	5.862773e-09
1.371900e+00	1.253678476441808e-08	1.707623588407033e-11	1.251971e-08
1.373200e+00	1.930588516939175e-08	1.565861298241236e-11	1.929023e-08
1.374500e+00	2.609087243846156e-08	1.435867729853087e-11	2.607651e-08
1.375800e+00	2.956467338536963e-08	1.316665875801946e-11	2.955151e-08
1.377100e+00	2.894561013653802e-08	1.207359837161719e-11	2.893354e-08
1.378400e+00	2.804967066499367e-08	1.107128090111043e-11	2.803860e-08
1.379700e+00	2.689713370071557e-08	1.015217311513576e-11	2.688698e-08
1.381000e+00	2.550939490155619e-08	9.309367170816371e-12	2.550009e-08
1.382300e+00	2.390896685323733e-08	8.536528695699438e-12	2.390043e-08
1.383600e+00	2.211947906935509e-08	7.827849179796305e-12	2.211165e-08
1.384900e+00	2.016567799137453e-08	7.178002319900809e-12	2.015850e-08
1.386200e+00	1.807342698863643e-08	6.582103988089461e-12	1.806684e-08
1.387500e+00	1.586970635835181e-08	6.035675523523809e-12	1.586367e-08
1.388800e+00	1.358261332560185e-08	5.534610071670362e-12	1.357708e-08
1.390100e+00	1.124136204334281e-08	5.075141717948231e-12	1.123629e-08
1.391400e+00	8.876283592398886e-09	4.653817183815161e-12	8.871630e-09
1.392700e+00	6.518825981471029e-09	4.267469872571162e-12	6.514559e-09
1.394000e+00	4.201554147129713e-09	3.913196069806304e-12	4.197641e-09
1.395300e+00	1.958149953815734e-09	3.588333119624436e-12	1.954562e-09
1.396600e+00	-1.765878061557437e-10	3.290439412618206e-12	1.798782e-10
1.397900e+00	-2.166743412598460e-09	3.017276035187090e-12	2.169761e-09
1.399200e+00	-3.975284217454214e-09	2.766789942280108e-12	3.978051e-09
1.400500e+00	-5.564060644792381e-09	2.537098527091766e-12	5.566598e-09
1.401800e+00	-6.893806190811979e-09	2.326475471739739e-12	6.896133e-09
1.403100e+00	-7.924137423838443e-09	2.133337772581821e-12	7.926271e-09
1.404400e+00	-7.919865196182926e-09	1.956233842655104e-12	7.921821e-09
1.405700e+00	-7.358885783419203e-09	1.793832601818953e-12	7.360680e-09
1.407000e+00	-6.512617915872593e-09	1.644913472604685e-12	6.514263e-09
1.408300e+00	-5.384852706013586e-09	1.508357206582474e-12	5.386361e-09
1.409600e+00	-3.982591047537020e-09	1.383137472299232e-12	3.983974e-09
1.410900e+00	-2.457470440790205e-09	1.268313141561951e-12	2.458739e-09
1.412200e+00	-1.623153256261557e-09	1.163021216094070e-12	1.624316e-09
1.413500e+00	-8.252966523312898e-10	1.066470341401010e-12	8.263631e-10
1.414800e+00	-7.466316033487772e-11	9.779348590971141e-13	7.564110e-11
1.416100e+00	6.193712307937191e-10	8.967493529927782e-13	6.184745e-10
1.417400e+00	1.248817074525630e-09	8.223036479499073e-13	1.247995e-09
1.418700e+00	1.807071466734331e-09	7.540382239195954e-13	1.806317e-09
1.420000e+00	2.210990586595178e-09	6.914400106935349e-13	2.210299e-09
1.421300e+00	2.503063407104589e-09	6.340385317639429e-13	2.502429e-09
1.422600e+00	2.742780574583062e-09	5.814023683098184e-13	2.742199e-09
1.423900e+00	2.927536845013114e-09	5.331359167333760e-13	2.927004e-09
1.425200e+00	3.055393232121025e-09	4.888764153772301e-13	3.054904e-09
1.426500e+00	3.125077007377185e-09	4.482912180752872e-13	3.124629e-09
1.427800e+00	3.135981699996003e-09	4.110752940461513e-13	3.135571e-09
1.429100e+00	3.088167096935934e-09	3.769489353386245e-13	3.087790e-09
1.430400e+00	2.982359242899387e-09	3.456556545988024e-13	2.982014e-09
1.431700e+00	2.819950440332767e-09	3.169602573589772e-13	2.819633e-09
1.433000e+00	2.602999249426755e-09	2.906470743598329e-13	2.602709e-09
1.434300e+00	2.334230488115652e-09	2.665183406203932e-13	2.333964e-09
1.435600e+00	2.017035232078158e-09	2.443927090733745e-13	2.016791e-09
1.436900e+00	1.655470814736598e-09	2.241038875943340e-13	1.655247e-09
1.438200e+00	1.254260827257480e-09	2.054993891810985e-13	1.254055e-09
1.439500e+00	8.187951185518094e-10	1.884393858898625e-13	8.186067e-10
1.440800e+00	3.551297952737520e-10	1.727956579143615e-13	3.549570e-10
1.442100e+00	-1.300127781777739e-10	1.584506299097648e-13	1.301712e-10
1.443400e+00	-6.292439796606426e-10	1.452964873182327e-13	6.293893e-10
1.444700e+00	-1.134508929287698e-09	1.332343660548422e-13	1.134642e-09
1.446000e+00	-1.543641140166675e-09	1.221736094635006e-13	1.543763e-09
1.447300e+00	-1.541204313723676e-09	1.120310869584162e-13	1.541316e-09
1.448600e+00	-1.512842243206333e-09	1.027305692301266e-13	1.512945e-09
1.449900e+00	-1.459860529780130e-09	9.420215532017890e-14	1.459955e-09
1.451200e+00	-1.383705757714372e-09	8.638174725858490e-14	1.383792e-09
1.452500e+00	-1.285965494382092e-09	7.921056831539280e-14	1.286045e-09
1.453800e+00	-1.168368290259978e-09	7.263472124574029e-14	1.168441e-09
1.455100e+00	-1.032783678928555e-09	6.660478320821691e-14	1.032850e-09
1.456400e+00	-8.812221770720653e-10	6.107543431198548e-14	8.812833e-10
1.457700e+00	-7.158352844784913e-10	5.600511700092808e-14	7.158913e-10
1.459000e+00	-5.389154840396253e-10	5.135572371480001e-14	5.389668e-10
1.460300e+00	-3.528962417508170e-10	4.709231047989921e-14	3.529433e-10
1.461600e+00	-1.603520067113403e-10	4.318283427668097e-14	1.603952e-10
1.462900e+00	3.600178887584669e-11	3.959791221038620e-14	3.596219e-11
1.464200e+00	2.333087297040390e-10	3.631060067468000e-14	2.332724e-10
1.465500e+00	4.285714173627257e-10	3.329619284852833e-14	4.285381e-10
1.466814e+00	5.506605587672037e-10	3.050428553005858e-14	5.506301e-10
1.468136e+00	6.176160350211070e-10	2.793087093656649e-14	6.175881e-10
1.469459e+00	6.636414587465501e-10	2.557261509944550e-14	6.636159e-10
1.470783e+00	6.885378219519824e-10	2.341169438018209e-14	6.885144e-10
1.472109e+00	6.924660659742012e-10	2.143174765383044e-14	6.924446e-10
1.473435e+00	6.759470814783189e-10	1.961775747604745e-14	6.759275e-10
1.474763e+00	6.398617084577970e-10	1.795594080802915e-14	6.398438e-10
1.476092e+00	5.854507362343708e-10	1.643364853863076e-14	5.854343e-10
1.477422e+00	5.143149034581328e-10	1.503927310287001e-14	5.142999e-10
1.478753e+00	4.284148981074895e-10	1.376216355119933e-14	4.284011e-10
1.480085e+00	3.300713574891676e-10	1.259254747488142e-14	3.300588e-10
1.481407e+00	2.171001903676964e-10	1.153039919544689e-14	2.170887e-10
1.482692e+00	8.603542684943335e-11	1.058369810240245e-14	8.602484e-11
1.483977e+00	-4.083985778827831e-11	9.714725700334379e-15	4.084957e-11
1.485262e+00	-1.588313206524896e-10	8.917100093334313e-15	1.588402e-10
1.486547e+00	-2.630667532267708e-10	8.184963369220847e-15	2.630749e-10
1.487832e+00	-3.484960813711862e-10	7.512938578062208e-15	3.485036e-10
1.489117e+00	-4.098913653224066e-10	6.896090242951334e-15	4.098983e-10
1.490402e+00	-4.418467996935337e-10	6.329888113024174e-15	4.418531e-10
1.491687e+00	-4.387787134741991e-10	5.810173892515982e-15	4.387845e-10
1.492973e+00	-3.949255700305883e-10	5.333130701510940e-15	3.949309e-10
1.494258e+00	-3.043479671054255e-10	4.895255044104707e-15	3.043529e-10
1.495543e+00	-1.609286368178543e-10	4.493331078105402e-15	1.609331e-10
1.496828e+00	4.162755433645454e-11	4.124406997311811e-15	4.162343e-11
1.498113e+00	3.097936054850105e-10	3.785773352913585e-15	3.097898e-10
1.499398e+00	6.502203813792910e-10	3.474943154803166e-15	6.502169e-10


==> num_exp/out/ring_profile_CGall_g0.005.dat <==
x	uh	u	err
-4.987984e-01	-4.668519836320000e-05	3.616657042969830e-15	4.668520e-05
-4.974985e-01	-2.885569150263084e-05	3.944048771920088e-15	2.885569e-05
-4.961987e-01	-1.066012365735081e-05	4.301077080539600e-15	1.066012e-05
-4.948988e-01	6.875838206200857e-06	4.690424769651479e-15	6.875838e-06
-4.935989e-01	2.280609897088340e-05	5.115017495972878e-15	2.280610e-05
-4.922991e-01	3.626413536885002e-05	5.578045756207402e-15	3.626414e-05
-4.909992e-01	4.646299598154452e-05	6.082988861205674e-15	4.646300e-05
-4.896993e-01	5.269530123970843e-05	6.633641080340396e-15	5.269530e-05
-4.883995e-01	5.433324342337621e-05	7.234140152549411e-15	5.433324e-05
-4.870996e-01	5.082858666187653e-05	7.888998378285757e-15	5.082859e-05
-4.857998e-01	4.212384264164773e-05	8.603099912609970e-15	4.212384e-05
-4.845002e-01	2.852006551813343e-05	9.381741217134383e-15	2.852007e-05
-4.832005e-01	8.962956426292999e-06	1.023085505968287e-14	8.962956e-06
-4.819009e-01	-1.641127225188618e-05	1.115681970215276e-14	1.641127e-05
-4.806008e-01	-2.612083310085257e-05	1.216696343735542e-14	2.612083e-05
-4.793005e-01	-2.731043766680206e-05	1.326872563462514e-14	2.731044e-05
-4.780002e-01	-2.803531911485684e-05	1.447024608694477e-14	2.803532e-05
-4.767000e-01	-2.815253660755974e-05	1.578052200303229e-14	2.815254e-05
-4.754000e-01	-2.615914433563139e-05	1.720918170725481e-14	2.615914e-05
-4.741000e-01	-2.450650474021177e-05	1.876718241490401e-14	2.450650e-05
-4.728000e-01	-2.314057185424094e-05	2.046623376902372e-14	2.314057e-05
-4.715000e-01	-2.200740408443964e-05	2.231910552303691e-14	2.200740e-05
-4.702000e-01	-2.105316421130837e-05	2.433972351583389e-14	2.105316e-05
-4.689000e-01	-2.022411938912825e-05	2.654327433578177e-14	2.022412e-05
-4.676000e-01	-1.946664114596044e-05	2.894631946029463e-14	1.946664e-05
-4.663000e-01	-1.872720538364644e-05	3.156691972881085e-14	1.872721e-05
-4.650000e-01	-1.795239237780797e-05	3.442477108469833e-14	1.795239e-05
-4.637000e-01	-1.708888677784695e-05	3.754135260629476e-14	1.708889e-05
-4.624000e-01	-1.608347760694579e-05	4.094008793965780e-14	1.608348e-05
-4.611000e-01	-1.488305826206693e-05	4.464652134632678e-14	1.488306e-05
-4.598000e-01	-1.343462651395298e-05	4.868850968923152e-14	1.343463e-05
-4.585000e-01	-1.168528450712723e-05	5.309643179968414e-14	1.168528e-05
-4.572000e-01	-9.582238759892615e-06	5.790341679901655e-14	9.582239e-06
-4.559000e-01	-7.072800164333030e-06	6.314559309088149e-14	7.072800e-06
-4.546000e-01	-4.104383986312410e-06	6.886235989560614e-14	4.104384e-06
-4.533000e-01	-6.245098654739158e-07	7.509668336739088e-14	6.245099e-07
-4.520000e-01	3.419198184757300e-06	8.189541951991651e-14	3.419198e-06
-4.507000e-01	8.079011777177380e-06	8.930966638741698e-14	8.079012e-06
-4.494000e-01	1.340709815080077e-05	9.739514806798026e-14	1.340710e-05
-4.481000e-01	1.945552017086272e-05	1.062126335354926e-13	1.945552e-05
-4.468000e-01	2.627623632881857e-05	1.158283933679206e-13	2.627624e-05
-4.455000e-01	3.206769725528376e-05	1.263146978246279e-13	3.206770e-05
-4.442000e-01	2.498751314179863e-05	1.377503600161832e-13	2.498751e-05
-4.429000e-01	1.839076788967614e-05	1.502213282490083e-13	1.839077e-05
-4.416000e-01	1.246433854158770e-05	1.638213319968483e-13	1.246434e-05
-4.403000e-01	7.362007739790736e-06	1.786525863540208e-13	7.362008e-06
-4.390000e-01	3.204463726127285e-06	1.948265602650254e-13	3.204464e-06
-4.377000e-01	7.930034202182576e-08	2.124648143043662e-13	7.930013e-08
-4.364000e-01	-1.958982971515922e-06	2.316999143031725e-13	1.958983e-06
-4.351000e-01	-2.888981173893159e-06	2.526764276892993e-13	2.888981e-06
-4.338000e-01	-2.722383624932691e-06	2.755520100291717e-13	2.722384e-06
-4.325000e-01	-1.503974084873435e-06	3.004985899376452e-13	1.503974e-06
-4.312000e-01	6.883692856296871e-07	3.277036612614565e-13	6.883690e-07
-4.299000e-01	3.743673925505757e-06	3.573716922480289e-13	3.743674e-06
-4.286000e-01	7.517872873267834e-06	3.897256622907355e-13	7.517872e-06
-4.273000e-01	1.183380476701339e-05	4.250087378004708e-13	1.183380e-05
-4.260000e-01	1.648121384442271e-05	4.634860997990812e-13	1.648121e-05
-4.247000e-01	2.121674994276157e-05	5.054469369705448e-13	2.121675e-05
-4.234000e-01	2.576396849887818e-05	5.512066191492042e-13	2.576397e-05
-4.221000e-01	2.981333054920591e-05	6.011090675807212e-13	2.981333e-05
-4.208000e-01	3.302220272976204e-05	6.555293397700602e-13	3.302220e-05
-4.195000e-01	3.501485727614681e-05	7.148764483438035e-13	3.501486e-05
-4.182000e-01	3.538247202354587e-05	7.795964351129080e-13	3.538247e-05
-4.169000e-01	3.368313040672779e-05	8.501757234397671e-13	3.368313e-05
-4.156000e-01	2.944182146004571e-05	9.271447741056529e-13	2.944182e-05
-4.143000e-01	2.126924098627717e-05	1.011082072155078e-12	2.126924e-05
-4.130000e-01	3.526698418459200e-06	1.102618474681596e-12	3.526697e-06
-4.117000e-01	-1.739799934909616e-05	1.202441952232241e-12	1.739800e-05
-4.104000e-01	-4.151355225665820e-05	1.311302759465902e-12	4.151355e-05
-4.091000e-01	-4.677560361557996e-05	1.430019073927617e-12	4.677561e-05
-4.078000e-01	-3.415775347529146e-05	1.559483145318555e-12	3.415776e-05
-4.065000e-01	-2.233699629080767e-05	1.700668001478500e-12	2.233700e-05
-4.052000e-01	-1.176038033444385e-05	1.854634761481867e-12	1.176038e-05
-4.039000e-01	-4.956931960701813e-06	2.022540610810870e-12	4.956934e-06
-4.026000e-01	-4.245470113064435e-07	2.205647498546106e-12	4.245492e-07
-4.013000e-01	2.206106510970424e-06	2.405331621940710e-12	2.206104e-06
-4.000000e-01	3.202132002641517e-06	2.623093769662405e-12	3.202129e-06
-3.987000e-01	2.822533055665481e-06	2.860570601441695e-12	2.822530e-06
-3.974000e-01	1.318213457446206e-06	3.119546948901263e-12	1.318210e-06
-3.961000e-01	-1.068022809167013e-06	3.401969230018040e-12	1.068026e-06
-3.948000e-01	-4.101471565880446e-06	3.709960078038165e-12	4.101475e-06
-3.935000e-01	-7.555528438953668e-06	4.045834294792674e-12	7.555532e-06
-3.922000e-01	-1.121168885920222e-05	4.412116248317168e-12	1.121169e-05
-3.909000e-01	-1.485954806199510e-05	4.811558845531297e-12	1.485955e-05
-3.896000e-01	-1.829680108725695e-05	5.247164222574519e-12	1.829681e-05
-3.883000e-01	-2.132924277946703e-05	5.722206308301956e-12	2.132925e-05
-3.870000e-01	-2.377076778765850e-05	6.240255430523439e-12	2.377077e-05
-3.857000e-01	-2.544337056542014e-05	6.805205149922565e-12	2.544338e-05
-3.844000e-01	-2.617714537089471e-05	7.421301523332832e-12	2.617715e-05
-3.831000e-01	-2.581028626678028e-05	8.093175016310277e-12	2.581029e-05
-3.818000e-01	-2.418908712032899e-05	8.825875304849546e-12	2.418910e-05
-3.805000e-01	-2.116794160334824e-05	9.624909227807644e-12	2.116795e-05
-3.792000e-01	-1.660934319219923e-05	1.049628217527941e-11	1.660935e-05
-3.779000e-01	-1.038388516779934e-05	1.144654322398984e-11	1.038390e-05
-3.766000e-01	-2.370260615619299e-06	1.248283435893510e-11	2.370273e-06
-3.753000e-01	7.544737574315868e-06	1.361294415121112e-11	7.544724e-06
-3.740000e-01	1.946621670742400e-05	1.484536629546221e-11	1.946620e-05
-3.727000e-01	1.352826574621890e-05	1.618936344690819e-11	1.352825e-05
-3.714000e-01	6.248405146516306e-06	1.765503683773509e-11	6.248387e-06
-3.701000e-01	-1.466621771504478e-07	1.925340219607388e-11	1.466814e-07
-3.688000e-01	-5.475746510844090e-06	2.099647253816142e-11	5.475768e-06
-3.675000e-01	-9.594352462317983e-06	2.289734845593116e-11	9.594375e-06
-3.662000e-01	-1.239467896101912e-05	2.497031657862253e-11	1.239470e-05
-3.649000e-01	-1.380561925808537e-05	2.723095694842346e-11	1.380565e-05
-3.636000e-01	-1.379276092634728e-05	2.969626011716521e-11	1.379279e-05
-3.623000e-01	-1.235838586032706e-05	3.238475484414461e-11	1.235842e-05
-3.610000e-01	-9.541470276239519e-06	3.531664735482498e-11	9.541506e-06
-3.597000e-01	-5.417684711990049e-06	3.851397320706484e-11	5.417723e-06
-3.584000e-01	-9.939402717790718e-08	4.200076290626213e-11	9.943603e-08
-3.571000e-01	6.264342596906885e-06	4.580322251415726e-11	6.264297e-06
-3.558000e-01	1.348777165728266e-05	4.994993060871066e-11	1.348772e-05
-3.545000e-01	2.134844532927380e-05	5.447205307536781e-11	2.134839e-05
-3.532000e-01	2.958722146651528e-05	5.940357734405020e-11	2.958716e-05
-3.519000e-01	3.790826360094732e-05	6.478156783234369e-11	3.790820e-05
-3.506000e-01	4.597904094282019e-05	7.064644451475676e-11	4.597897e-05
-3.493000e-01	5.343032838069224e-05	7.704228671171711e-11	5.343025e-05
-3.480000e-01	5.985620648142723e-05	8.401716438152949e-11	5.985612e-05
-3.467000e-01	6.481406149020099e-05	9.162349940522995e-11	6.481397e-05
-3.454000e-01	6.782458533049365e-05	9.991845957967018e-11	6.782449e-05
-3.441000e-01	6.837177560409534e-05	1.089643882800313e-10	6.837167e-05
-3.428000e-01	6.590293559110328e-05	1.188292730210135e-10	6.590282e-05
-3.415000e-01	4.837163625284272e-05	1.295872564383276e-10	4.837151e-05
-3.402000e-01	2.496212834635891e-05	1.413191935309321e-10	2.496199e-05
-3.389000e-01	-1.895838206095949e-06	1.541132593521362e-10	1.895992e-06
-3.376000e-01	-1.935321862349922e-05	1.680656117168720e-10	1.935339e-05
-3.363000e-01	-9.238963926985596e-06	1.832811139059169e-10	9.239147e-06
-3.350000e-01	4.019582338359267e-07	1.998741227987630e-10	4.017584e-07
-3.337000e-01	9.292402461766869e-06	2.179693483586223e-10	9.292184e-06
-3.324000e-01	1.203928919089189e-05	2.377027909292642e-10	1.203905e-05
-3.311000e-01	1.217421064082956e-05	2.592227633882608e-10	1.217395e-05
-3.298000e-01	1.100916825591637e-05	2.826910058389341e-10	1.100889e-05
-3.285000e-01	8.756416691602215e-06	3.082839012188279e-10	8.756108e-06
-3.272000e-01	5.619505257565428e-06	3.361938009610036e-10	5.619169e-06
-3.259000e-01	1.793277917714256e-06	3.666304706715488e-10	1.792911e-06
-3.246000e-01	-2.536126709814495e-06	3.998226666887953e-10	2.536527e-06
-3.233000e-01	-7.191275352656296e-06	4.360198553733196e-10	7.191711e-06
-3.220000e-01	-1.200344008421533e-05	4.754940880505978e-10	1.200392e-05
-3.207000e-01	-1.681259832366871e-05	5.185420456980827e-10	1.681312e-05
-3.194000e-01	-2.146743283596300e-05	5.654872687441053e-10	2.146800e-05
-3.181000e-01	-2.582533173181695e-05	6.166825887374565e-10	2.582595e-05
-3.168000e-01	-2.975238846772019e-05	6.725127801635124e-10	2.975306e-05
-3.155000e-01	-3.312340184593241e-05	7.333974523375394e-10	3.312414e-05
-3.142000e-01	-3.582187601448554e-05	7.997942031100971e-10	3.582268e-05
-3.129000e-01	-3.774002046718138e-05	8.722020580871290e-10	3.774089e-05
-3.116000e-01	-3.877875004359386e-05	9.511652212134429e-10	3.877970e-05
-3.103000e-01	-3.884768492906713e-05	1.037277164908015e-09	3.884872e-05
-3.090000e-01	-3.786515065471659e-05	1.131185090492049e-09	3.786628e-05
-3.077000e-01	-3.575817809742841e-05	1.233594792433425e-09	3.575941e-05
-3.064000e-01	-3.246250347986032e-05	1.345275962966237e-09	3.246385e-05
-3.051000e-01	-2.792256837044065e-05	1.467067976954121e-09	2.792404e-05
-3.038000e-01	-2.209151968336820e-05	1.599886200475105e-09	2.209312e-05
-3.025000e-01	-1.493120967861439e-05	1.744728870542247e-09	1.493295e-05
-3.012000e-01	-1.547840154683635e-05	1.902684597666849e-09	1.548030e-05
-2.999000e-01	-1.961321704965492e-05	2.074940547651822e-09	1.961529e-05
-2.986000e-01	-2.341126113662084e-05	2.262791364108351e-09	2.341352e-05
-2.973000e-01	-2.679607401999692e-05	2.467648898755565e-09	2.679854e-05
-2.960000e-01	-2.969269182786713e-05	2.691052822634415e-09	2.969538e-05
-2.947000e-01	-3.202764660413843e-05	2.934682197987843e-09	3.203058e-05
-2.934000e-01	-3.372896630853890e-05	3.200368097778774e-09	3.373217e-05
-2.921000e-01	-3.472617481661917e-05	3.490107367692641e-09	3.472966e-05
-2.908000e-01	-3.495029191975169e-05	3.806077634056278e-09	3.495410e-05
-2.895000e-01	-3.433383332513088e-05	4.150653670470267e-09	3.433798e-05
-2.882000e-01	-3.281081065577286e-05	4.526425246163657e-09	3.281534e-05
-2.869000e-01	-3.031673145051627e-05	4.936216590214609e-09	3.032167e-05
-2.856000e-01	-2.678859916402132e-05	5.383107617928184e-09	2.679398e-05
-2.843000e-01	-2.216491316676984e-05	5.870457078903098e-09	2.217078e-05
-2.830000e-01	-1.638566874506690e-05	6.401927800764685e-09	1.639207e-05
-2.817000e-01	-9.392357101037675e-06	6.981514218291538e-09	9.399339e-06
-2.804000e-01	-1.127965352631618e-06	7.613572394838139e-09	1.135579e-06
-2.791000e-01	8.463023466381675e-06	8.302852761690670e-09	8.454721e-06
-2.778000e-01	1.943463040641003e-05	9.054535821416864e-09	1.942558e-05
-2.765000e-01	3.183938060203932e-05	9.874271083550748e-09	3.182951e-05
-2.752000e-01	4.572830327203478e-05	1.076821952524503e-08	4.571754e-05
-2.739000e-01	6.115093171933585e-05	1.174309989601641e-08	6.113919e-05
-2.726000e-01	7.815530333106383e-05	1.280623921460333e-08	7.814250e-05
-2.713000e-01	9.678795957851797e-05	1.396562783745830e-08	9.677399e-05
-2.700000e-01	1.137408774549450e-04	1.522997951276030e-08	1.137256e-04
-2.687000e-01	1.186473588175228e-04	1.660879687130233e-08	1.186308e-04
-2.674000e-01	1.237888767989229e-04	1.811244284646778e-08	1.237708e-04
-2.661000e-01	1.231917818625568e-04	1.975221856007777e-08	1.231720e-04
-2.648000e-01	1.077368709762592e-04	2.154044825948224e-08	1.077153e-04
-2.635000e-01	9.216217762487171e-05	2.349057194426275e-08	9.213869e-05
-2.622000e-01	7.546808922752064e-05	2.561724637871729e-08	7.544247e-05
-2.609000e-01	5.953309592985685e-05	2.793645524930815e-08	5.950516e-05
-2.596000e-01	4.639996794365052e-05	3.046562929500177e-08	4.636950e-05
-2.583000e-01	3.573351023234741e-05	3.322377731337059e-08	3.570029e-05
-2.570000e-01	2.720718953524559e-05	3.623162902707192e-08	2.717096e-05
-2.557000e-01	2.050313436748939e-05	3.951179088446421e-08	2.046362e-05
-2.544000e-01	1.531213502007589e-05	4.308891596531564e-08	1.526905e-05
-2.531000e-01	1.133364355984883e-05	4.698988926859274e-08	1.128665e-05
-2.518000e-01	8.275773829503335e-06	5.124402977490051e-08	8.224530e-06
-2.505000e-01	5.855301447584457e-06	5.588331080223768e-08	5.799418e-06
-2.492000e-01	3.797663808485985e-06	6.094260031121700e-08	3.736721e-06
-2.479000e-01	1.836960082452089e-06	6.645992296581804e-08	1.770500e-06
-2.466000e-01	-2.840487844238479e-07	7.247674591927821e-08	3.565255e-07
-2.453000e-01	-2.813940070198897e-06	7.903829047301175e-08	2.892978e-06
-2.440000e-01	-5.992629277079767e-06	8.619387195091343e-08	6.078823e-06
-2.427000e-01	-1.005137013142407e-05	9.399727034347202e-08	1.014537e-05
-2.414000e-01	-1.521275458373963e-05	1.025071345073528e-07	1.531526e-05
-2.401000e-01	-2.169071280868462e-05	1.117874229583182e-07	2.180250e-05
-2.388000e-01	-2.969051320506822e-05	1.219078845703810e-07	2.981242e-05
-2.375000e-01	-3.940876239584789e-05	1.329445827939866e-07	3.954171e-05
-2.362000e-01	-5.103340522813446e-05	1.449804673331323e-07	5.117839e-05
-2.349000e-01	-6.474372477318549e-05	1.581059975779657e-07	6.490183e-05
-2.336000e-01	-8.071034232641162e-05	1.724198224784351e-07	8.088276e-05
-2.323000e-01	-9.909521740737480e-05	1.880295219687090e-07	9.928325e-05
-2.310000e-01	-1.200516477597804e-04	2.050524155146895e-07	1.202567e-04
-2.297000e-01	-8.999671998055990e-05	2.236164438614448e-07	9.022034e-05
-2.284000e-01	-6.130734980361834e-05	2.438611306074375e-07	6.155121e-05
-2.271000e-01	-3.676318794165630e-05	2.659386308324915e-07	3.702913e-05
-2.258000e-01	-1.685676390304093e-05	2.900148746605777e-07	1.714678e-05
-2.245000e-01	-1.926835338573039e-06	3.162708143520401e-07	2.243106e-06
-2.232000e-01	7.841611958523515e-06	3.449037842979732e-07	7.496708e-06
-2.219000e-01	1.241736405259196e-05	3.761289841378818e-07	1.204124e-05
-2.206000e-01	1.192297886554950e-05	4.101810961472081e-07	1.151280e-05
-2.193000e-01	6.634786176883355e-06	4.473160490502496e-07	6.187470e-06
-2.180000e-01	-3.017112376348085e-06	4.878129415145419e-07	3.504925e-06
-2.167000e-01	-1.644884329951645e-05	5.319761397827691e-07	1.698082e-05
-2.154000e-01	-3.292276124041872e-05	5.801375652069361e-07	3.350290e-05
-2.141000e-01	-5.154744898928379e-05	6.326591888767734e-07	5.218011e-05
-2.128000e-01	-7.127771747877039e-05	6.899357520905302e-07	7.196765e-05
-2.115000e-01	-9.091460578396057e-05	7.523977331136439e-07	9.166700e-05
-2.102000e-01	-1.091053811223721e-04	8.205145825216414e-07	1.099259e-04
-2.089000e-01	-1.243435388539450e-04	8.947982514418168e-07	1.252383e-04
-2.076000e-01	-1.349688024810525e-04	9.758070392096168e-07	1.359446e-04
-2.063000e-01	-1.391671236484974e-04	1.064149789355684e-06	1.402313e-04
-2.050000e-01	-1.349706821435077e-04	1.160490465457169e-06	1.361312e-04
-2.037000e-01	-1.202578858957406e-04	1.265553141241656e-06	1.215234e-04
-2.024000e-01	-9.275337097728640e-05	1.380127442444400e-06	9.413350e-05
-2.011000e-01	-5.002800160266020e-05	1.505074481314781e-06	5.153308e-05
-1.998000e-01	1.050112987119868e-05	1.641333328369123e-06	8.859797e-06
-1.985000e-01	9.157070294490631e-05	1.789928070024270e-06	8.978077e-05
-1.972000e-01	1.941657933728936e-04	1.951975505148483e-06	1.922138e-04
-1.959000e-01	3.078652392483029e-04	2.128693538366435e-06	3.057365e-04
-1.946000e-01	2.517477657255269e-04	2.321410333190775e-06	2.494264e-04
-1.933000e-01	1.930198070235325e-04	2.531574293760559e-06	1.904882e-04
-1.920000e-01	1.470742128853947e-04	2.760764950193037e-06	1.443134e-04
-1.907000e-01	1.152977090370483e-04	3.010704829343440e-06	1.122870e-04
-1.894000e-01	9.570377022359689e-05	3.283272400169978e-06	9.242050e-05
-1.881000e-01	8.639113317673355e-05	3.580516190974580e-06	8.281062e-05
-1.868000e-01	8.554379661475243e-05	3.904670184591953e-06	8.163913e-05
-1.855000e-01	9.143102124254524e-05	4.258170607199225e-06	8.717285e-05
-1.842000e-01	1.024073297516010e-04	4.643674236886315e-06	9.776366e-05
-1.829000e-01	1.169125068200067e-04	5.064078369540416e-06	1.118484e-04
-1.816000e-01	1.334715991124474e-04	5.522542592045793e-06	1.279491e-04
-1.803000e-01	1.506949152802069e-04	6.022512526371707e-06	1.446724e-04
-1.790000e-01	1.672780259611629e-04	6.567745722920631e-06	1.607103e-04
-1.777000e-01	1.820017637797956e-04	7.162339897647641e-06	1.748394e-04
-1.764000e-01	1.937322233471785e-04	7.810763725056261e-06	1.859215e-04
-1.751000e-01	2.014207612609863e-04	8.517890418365911e-06	1.929029e-04
-1.738000e-01	2.041039961054902e-04	9.289034349064570e-06	1.948150e-04
-1.725000e-01	2.009038084515591e-04	1.012999098087385e-05	1.907738e-04
-1.712000e-01	1.910273408566588e-04	1.104708041802686e-05	1.799803e-04
-1.699000e-01	1.737669978648550e-04	1.204719489487560e-05	1.617198e-04
-1.686000e-01	1.485004460068094e-04	1.313785056341935e-05	1.353626e-04
-1.673000e-01	1.146906137997786e-04	1.432724396757860e-05	1.003634e-04
-1.660000e-01	7.188569174762609e-05	1.562431362819225e-05	5.626138e-05
-1.647000e-01	1.971913234079939e-05	1.703880720103693e-05	2.680325e-06
-1.634000e-01	-4.209034994363918e-05	1.858135471194385e-05	6.067170e-05
-1.621000e-01	-1.137387786420430e-04	2.026354841864084e-05	1.340023e-04
-1.608000e-01	-1.548558563366603e-04	2.209802989859705e-05	1.769539e-04
-1.595000e-01	-1.163208994275924e-04	2.409858501628089e-05	1.404195e-04
-1.582000e-01	-7.998547827395646e-05	2.628024748224795e-05	1.062657e-04
-1.569000e-01	-4.689086940683993e-05	2.865941178079570e-05	7.555028e-05
-1.556000e-01	-1.790038645656709e-05	3.125395631303613e-05	4.915434e-05
-1.543000e-01	6.300619847289307e-06	3.408337767865124e-05	2.778276e-05
-1.530000e-01	2.520476167590354e-05	3.716893710288933e-05	1.196418e-05
-1.517000e-01	3.848261410121034e-05	4.053382010613760e-05	2.051206e-06
-1.504000e-01	4.598271509589188e-05	4.420331061232207e-05	1.779404e-06
-1.491000e-01	4.773156553338713e-05	4.820498080020416e-05	4.734153e-07
-1.478000e-01	4.393362918788637e-05	5.256889811909698e-05	8.635269e-06
-1.465000e-01	3.497133273433352e-05	5.732785101851933e-05	2.235652e-05
-1.452000e-01	2.140506574842388e-05	6.251759508076342e-05	4.111253e-05
-1.439000e-01	3.973180706609270e-06	6.817712139723762e-05	6.420394e-05
-1.426000e-01	-1.640800701390837e-05	7.434894919495163e-05	9.075696e-05
-1.413000e-01	-3.864421913517536e-05	8.107944489971729e-05	1.197237e-04
-1.400000e-01	-6.146321447847906e-05	8.841917001893828e-05	1.498824e-04
-1.387000e-01	-8.341478896436133e-05	9.642326044060175e-05	1.798380e-04
-1.374000e-01	-1.028707756126034e-04	1.051518399777738e-04	2.080226e-04
-1.361000e-01	-1.180250445422382e-04	1.146704712412685e-04	2.326955e-04
-1.348000e-01	-1.268935029715482e-04	1.250506471988618e-04	2.519442e-04
-1.335000e-01	-1.273140952180562e-04	1.363703270794963e-04	2.636844e-04
-1.322000e-01	-1.169468026985349e-04	1.487145206074330e-04	2.656613e-04
-1.309000e-01	-9.327364392900587e-05	1.621759249063899e-04	2.554496e-04
-1.296000e-01	-5.359867452473577e-05	1.768556188000122e-04	2.304543e-04
-1.283000e-01	1.543077871196850e-05	1.928638196548932e-04	1.774330e-04
-1.270000e-01	1.418627702362827e-04	2.103207083688612e-04	6.845794e-05
-1.257000e-01	2.031523974117459e-04	2.293573286032483e-04	2.620493e-05
-1.244000e-01	2.359617770723922e-04	2.501165668965952e-04	1.415479e-05
-1.231000e-01	2.559803305588968e-04	2.727542208823693e-04	1.677389e-05
-1.218000e-01	2.771167858051258e-04	2.974401634681826e-04	2.032338e-05
-1.205000e-01	3.008523933100833e-04	3.243596115230511e-04	2.350722e-05
-1.192000e-01	3.285438654508773e-04	3.537145083662989e-04	2.517064e-05
-1.179000e-01	3.614233764827017e-04	3.857250301613768e-04	2.430165e-05
-1.166000e-01	4.005985625388536e-04	4.206312271950575e-04	2.003266e-05
-1.153000e-01	4.470525216307279e-04	4.586948119717324e-04	1.164229e-05
-1.140000e-01	5.016438136478022e-04	5.002011070795643e-04	1.442707e-06
-1.127000e-01	5.651064603576630e-04	5.454611668951864e-04	1.964529e-05
-1.114000e-01	6.380499454059869e-04	5.948140883921382e-04	4.323586e-05
-1.101000e-01	7.209592143165471e-04	6.486295276113412e-04	7.232969e-05
-1.088000e-01	8.141946744912212e-04	7.073104397452648e-04	1.068842e-04
-1.075000e-01	9.179921952099571e-04	7.712960622871637e-04	1.466961e-04
-1.062000e-01	1.032463107630834e-03	8.410651623088823e-04	1.913979e-04
-1.049000e-01	1.157594204789988e-03	9.171395706606496e-04	2.404546e-04
-1.036000e-01	1.293247741601678e-03	1.000088027740239e-03	2.931597e-04
-1.023000e-01	1.439161434858267e-03	1.090530367460977e-03	3.486311e-04
-1.010000e-01	1.594948463230158e-03	1.189142068163629e-03	4.058064e-04
-9.970000e-02	1.760097467265942e-03	1.296659201469293e-03	4.634383e-04
-9.840000e-02	1.933972549392214e-03	1.413883812460645e-03	5.200887e-04
-9.710000e-02	2.115813273913716e-03	1.541689767109695e-03	5.741235e-04
-9.580000e-02	2.304734667013292e-03	1.681029105537450e-03	6.237056e-04
-9.450000e-02	2.499727216751830e-03	1.832938942492800e-03	6.667883e-04
-9.320000e-02	2.699656873068379e-03	1.998548959365794e-03	7.011079e-04
-9.190000e-02	2.810210638029737e-03	2.179089535091987e-03	6.311211e-04
-9.060000e-02	2.916094775403655e-03	2.375900566444984e-03	5.401942e-04
-8.930000e-02	3.041766350922812e-03	2.590441031427383e-03	4.513253e-04
-8.800000e-02	3.190120317529164e-03	2.824299352728456e-03	3.658210e-04
-8.670000e-02	3.363901074702661e-03	3.079204621477298e-03	2.846965e-04
-8.540000e-02	3.565702468461183e-03	3.357038744732980e-03	2.086637e-04
-8.410000e-02	3.797967791360617e-03	3.659849583253847e-03	1.381182e-04
-8.280000e-02	4.062989782494838e-03	3.989865148994104e-03	7.312463e-05
-8.150000e-02	4.362910627495627e-03	4.349508934390404e-03	1.340169e-05
-8.020000e-02	4.699721958532828e-03	4.741416447700195e-03	4.169449e-05
-7.890000e-02	5.075264854314154e-03	5.168453030288575e-03	9.318818e-05
-7.760000e-02	5.491229840085332e-03	5.633733032655482e-03	1.425032e-04
-7.630000e-02	5.949156887630188e-03	6.140640425930401e-03	1.914835e-04
-7.500000e-02	6.450435415270302e-03	6.692850924284827e-03	2.424155e-04
-7.370000e-02	6.996304287865415e-03	7.294355690919415e-03	2.980514e-04
-7.240000e-02	7.587851816813050e-03	7.949486695608013e-03	3.616349e-04
-7.110000e-02	8.226015760048869e-03	8.662943784813132e-03	4.369280e-04
-6.980000e-02	8.911583322046513e-03	9.439823515624047e-03	5.282402e-04
-6.850000e-02	9.645191153817395e-03	1.028564979164777e-02	6.404586e-04
-6.720000e-02	1.047822365704477e-02	1.120640632184293e-02	7.281827e-04
-6.590000e-02	1.144074790835350e-02	1.220857090137067e-02	7.678230e-04
-6.460000e-02	1.252739349938857e-02	1.329915148600022e-02	7.717580e-04
-6.330000e-02	1.374939637310806e-02	1.448572399746687e-02	7.363276e-04
-6.200000e-02	1.511796878733197e-02	1.577647175538182e-02	6.585030e-04
-6.070000e-02	1.664429931474293e-02	1.718022638062804e-02	5.359271e-04
-5.940000e-02	1.833955284288527e-02	1.870650995435459e-02	3.669571e-04
-5.810000e-02	2.021487057416587e-02	2.036557814432216e-02	1.507076e-04
-5.680000e-02	2.213110432580701e-02	2.216846392496777e-02	3.735960e-05
-5.550000e-02	2.410801363311924e-02	2.412702141766921e-02	1.900778e-05
-5.420000e-02	2.622508712238031e-02	2.625396926179237e-02	2.888214e-05
-5.290000e-02	2.850285307936086e-02	2.856293279378959e-02	6.007971e-05
-5.160000e-02	3.096222646407882e-02	3.106848415966744e-02	1.062577e-04
-5.030000e-02	3.362450891079859e-02	3.378617931461427e-02	1.616704e-04
-4.900000e-02	3.651138872803197e-02	3.673259067202936e-02	2.212019e-04
-4.770000e-02	3.964494089853879e-02	3.992533395281358e-02	2.803931e-04
-4.640000e-02	4.304762707932461e-02	4.338308755570461e-02	3.354605e-04
-4.510000e-02	4.674229560164268e-02	4.712560252300231e-02	3.833069e-04
-4.380000e-02	5.075218147099248e-02	5.117370091709144e-02	4.215194e-04
-4.250000e-02	5.510090636712283e-02	5.554926015761182e-02	4.483538e-04
-4.120000e-02	5.981247864402747e-02	6.027518060510399e-02	4.627020e-04
-3.990000e-02	6.491129332994706e-02	6.537533342557243e-02	4.640401e-04
-3.860000e-02	7.042213212737201e-02	7.087448554586340e-02	4.523534e-04
-3.730000e-02	7.637016341303719e-02	7.679819833004037e-02	4.280349e-04
-3.600000e-02	8.278094223792432e-02	8.317269649392221e-02	3.917543e-04
-3.470000e-02	8.968041032726551e-02	9.002470375443204e-02	3.442934e-04
-3.340000e-02	9.709489608053538e-02	9.738124181215239e-02	2.863457e-04
-3.210000e-02	1.050511145714606e-01	1.052693895225096e-01	2.182750e-04
-3.080000e-02	1.135761675480111e-01	1.137159995583230e-01	1.398320e-04
-2.950000e-02	1.226975434324036e-01	1.227473705399211e-01	4.982711e-05
-2.820000e-02	1.324431173211066e-01	1.323888735420654e-01	5.424378e-05
-2.690000e-02	1.428411509848311e-01	1.426645331080411e-01	1.766179e-04
-2.560000e-02	1.539202928685366e-01	1.535965644295035e-01	3.237284e-04
-2.430000e-02	1.657095780914276e-01	1.652048701906147e-01	5.047079e-04
-2.300000e-02	1.782384284469600e-01	1.775065027120726e-01	7.319257e-04
-2.170000e-02	1.915366524028367e-01	1.905150994247512e-01	1.021553e-03
-2.040000e-02	2.056344451010035e-01	2.042403022840921e-01	1.394143e-03
-1.910000e-02	2.205623883576557e-01	2.186871744013275e-01	1.875214e-03
-1.780000e-02	2.358566807582489e-01	2.338556297771235e-01	2.001051e-03
-1.650000e-02	2.511572834263983e-01	2.497398944048829e-01	1.417389e-03
-1.520000e-02	2.674115477543357e-01	2.663280189643352e-01	1.083529e-03
-1.390000e-02	2.845290173442195e-01	2.836014646342605e-01	9.275527e-04
-1.260000e-02	3.024215124167195e-01	3.015347839974620e-01	8.867284e-04
-1.130000e-02	3.210031298110541e-01	3.200954183930790e-01	9.077114e-04
-1.000000e-02	3.401902429849712e-01	3.392436312341827e-01	9.466118e-04
-8.700000e-03	3.599015020147402e-01	3.589325936651806e-01	9.689083e-04
-7.400000e-03	3.800578335951793e-01	3.791086344857454e-01	9.491991e-04
-6.100000e-03	4.005824410396133e-01	3.997116606263145e-01	8.707804e-04
-4.800000e-03	4.214008042799241e-01	4.206757478512519e-01	7.250564e-04
-3.500000e-03	4.424406798665066e-01	4.419298941260457e-01	5.107857e-04
-2.200000e-03	4.636321009683023e-01	4.633989206464096e-01	2.331803e-04
-9.000000e-04	4.849073773727731e-01	4.850044983805916e-01	9.712101e-05
4.000000e-04	5.062010954859123e-01	5.066662716330288e-01	4.651761e-04
1.700000e-03	5.274501183322564e-01	5.283030450758294e-01	8.529267e-04
3.000000e-03	5.485935855548582e-01	5.498339973124762e-01	1.240412e-03
4.300000e-03	5.695729134153169e-01	5.711798826082730e-01	1.606969e-03
5.600000e-03	5.903317947937528e-01	5.922641830607923e-01	1.932388e-03
6.900000e-03	6.108161991888200e-01	6.130141761393375e-01	2.197977e-03
8.200000e-03	6.309743727177033e-01	6.333618869789537e-01	2.387514e-03
9.500000e-03	6.507568381161271e-01	6.532449007182844e-01	2.488063e-03
1.080000e-02	6.701163947383343e-01	6.726070170677593e-01	2.490622e-03
1.210000e-02	6.890081185571135e-01	6.913987366813323e-01	2.390618e-03
1.340000e-02	7.073893621637745e-01	7.095775762760553e-01	2.188214e-03
1.470000e-02	7.252197547681585e-01	7.271082163411287e-01	1.888462e-03
1.600000e-02	7.424612021986480e-01	7.439624913247582e-01	1.501289e-03
1.730000e-02	7.590778869021456e-01	7.601192371133856e-01	1.041350e-03
1.860000e-02	7.750362679440984e-01	7.755640142690754e-01	5.277463e-04
1.990000e-02	7.902077291823618e-01	7.902887278242015e-01	8.099864e-05
2.120000e-02	8.043880016936292e-01	8.042911655044754e-01	9.683619e-05
2.250000e-02	8.178834214806097e-01	8.175744761936433e-01	3.089453e-04
2.380000e-02	8.306886255853630e-01	8.301466094522210e-01	5.420161e-04
2.510000e-02	8.428016054286042e-01	8.420197351710396e-01	7.818703e-04
2.640000e-02	8.542237068096870e-01	8.532096601986174e-01	1.014047e-03
2.770000e-02	8.649596299066341e-01	8.637352562374252e-01	1.224374e-03
2.900000e-02	8.750174292761097e-01	8.736179106419865e-01	1.399519e-03
3.030000e-02	8.844085138534383e-01	8.828810091242195e-01	1.527505e-03
3.160000e-02	8.931476469525915e-01	8.915494568950374e-01	1.598190e-03
3.290000e-02	9.012201457837562e-01	8.996492425291702e-01	1.570903e-03
3.420000e-02	9.086900102658794e-01	9.072070468828430e-01	1.482963e-03
3.550000e-02	9.156288444786094e-01	9.142498977455035e-01	1.378947e-03
3.680000e-02	9.220662790711803e-01	9.208048695691121e-01	1.261410e-03
3.810000e-02	9.280311866197437e-01	9.268988265776218e-01	1.132360e-03
3.940000e-02	9.335516816273710e-01	9.325582067897545e-01	9.934748e-04
4.070000e-02	9.386551205240526e-01	9.378088439580421e-01	8.462766e-04
4.200000e-02	9.433681016667005e-01	9.426758241011315e-01	6.922776e-04
4.330000e-02	9.477164653391424e-01	9.471833731489241e-01	5.330922e-04
4.460000e-02	9.517252937521289e-01	9.513547721973453e-01	3.705216e-04
4.590000e-02	9.554189110433253e-01	9.552122969502134e-01	2.066141e-04
4.720000e-02	9.588208832773197e-01	9.587771780826168e-01	4.370519e-05
4.850000e-02	9.619540184456196e-01	9.620695794697625e-01	1.155610e-04
4.980000e-02	9.648403664666486e-01	9.651085914682629e-01	2.682250e-04
5.110000e-02	9.675012191857538e-01	9.679122366974426e-01	4.110175e-04
5.240000e-02	9.699571103751968e-01	9.704974860343198e-01	5.403757e-04
5.370000e-02	9.722278157341621e-01	9.728802827982371e-01	6.524671e-04
5.500000e-02	9.743323528887511e-01	9.750755733528859e-01	7.432205e-04
5.630000e-02	9.763452888598864e-01	9.770973425902252e-01	7.520537e-04
5.760000e-02	9.782440274141218e-01	9.789586529795319e-01	7.146256e-04
5.890000e-02	9.800012548091366e-01	9.806716860640856e-01	6.704313e-04
6.020000e-02	9.816274322281341e-01	9.822477854671809e-01	6.203532e-04
6.150000e-02	9.831324653152210e-01	9.836975006285589e-01	5.650353e-04
6.280000e-02	9.845257041754102e-01	9.850306306327055e-01	5.049265e-04
6.410000e-02	9.858159433746182e-01	9.862562676128837e-01	4.403242e-04
6.540000e-02	9.870114219396673e-01	9.873828393206613e-01	3.714174e-04
6.670000e-02	9.881198233582840e-01	9.884181505414601e-01	2.983272e-04
6.800000e-02	9.891482755791003e-01	9.893694231138561e-01	2.211475e-04
6.930000e-02	9.901033510116521e-01	9.902433343754485e-01	1.399834e-04
7.060000e-02	9.909866537864153e-01	9.910460539125278e-01	5.940013e-05
7.190000e-02	9.917853361976943e-01	9.917832785358296e-01	2.057662e-06
7.320000e-02	9.925149250469881e-01	9.924602654416266e-01	5.465961e-05
7.450000e-02	9.931801608005466e-01	9.930818635473495e-01	9.829725e-05
7.580000e-02	9.937856088955384e-01	9.936525430149115e-01	1.330659e-04
7.710000e-02	9.943356597400518e-01	9.941764229937885e-01	1.592367e-04
7.840000e-02	9.948345287130926e-01	9.946572976304890e-01	1.772311e-04
7.970000e-02	9.952862561645867e-01	9.950986604020364e-01	1.875958e-04
8.100000e-02	9.956947074153780e-01	9.955037268390589e-01	1.909806e-04
8.230000e-02	9.960635727572295e-01	9.958754557095930e-01	1.881170e-04
8.360000e-02	9.963963674528233e-01	9.962165687381752e-01	1.797987e-04
8.490000e-02	9.966964317357602e-01	9.965295689366106e-01	1.668628e-04
8.620000e-02	9.969669308105598e-01	9.968167576233218e-01	1.501732e-04
8.750000e-02	9.972108548526598e-01	9.970802502076079e-01	1.306046e-04
8.880000e-02	9.974310190084179e-01	9.973219908137870e-01	1.090282e-04
9.010000e-02	9.976300633951106e-01	9.975437658181835e-01	8.629758e-05
9.140000e-02	9.978104531009319e-01	9.977472163694562e-01	6.323673e-05
9.270000e-02	9.979744781849956e-01	9.979338499599546e-01	4.062823e-05
9.400000e-02	9.981242536773345e-01	9.981050511127537e-01	1.920256e-05
9.530000e-02	9.982617195789001e-01	9.982620912458442e-01	3.716669e-07
9.660000e-02	9.983886408615629e-01	9.984061377716970e-01	1.749691e-05
9.790000e-02	9.985066074681108e-01	9.985382624871675e-01	3.165502e-05
9.920000e-02	9.986170343122527e-01	9.986594493054622e-01	4.241499e-05
1.005000e-01	9.987211612786151e-01	9.987706013787226e-01	4.944010e-05
1.018000e-01	9.988200532227434e-01	9.988725476566985e-01	5.249443e-05
1.031000e-01	9.989120570234821e-01	9.989660489240100e-01	5.399190e-05
1.044000e-01	9.989972630705527e-01	9.990518033556463e-01	5.454029e-05
1.057000e-01	9.990776255940266e-01	9.991304516276266e-01	5.282603e-05
1.070000e-01	9.991537590306705e-01	9.992025816171715e-01	4.882259e-05
1.083000e-01	9.992261736377360e-01	9.992687327242807e-01	4.255909e-05
1.096000e-01	9.992952754929607e-01	9.993293998443156e-01	3.412435e-05
1.109000e-01	9.993613664945677e-01	9.993850370190099e-01	2.367052e-05
1.122000e-01	9.994238605714999e-01	9.994360607913078e-01	1.220022e-05
1.135000e-01	9.994810433030428e-01	9.994828532875147e-01	1.809984e-06
1.148000e-01	9.995331771134605e-01	9.995257650484823e-01	7.412065e-06
1.161000e-01	9.995805839493231e-01	9.995651176298790e-01	1.546632e-05
1.174000e-01	9.996235753699939e-01	9.996012059900664e-01	2.236938e-05
1.187000e-01	9.996589308526476e-01	9.996343006826610e-01	2.463017e-05
1.200000e-01	9.996897851600671e-01	9.996646498695336e-01	2.513529e-05
1.213000e-01	9.997173325417066e-01	9.996924811687611e-01	2.485137e-05
1.226000e-01	9.997418903655659e-01	9.997180033509085e-01	2.388701e-05
1.239000e-01	9.997637591066972e-01	9.997414078959507e-01	2.235121e-05
1.252000e-01	9.997832223472061e-01	9.997628704221758e-01	2.035193e-05
1.265000e-01	9.998005467762505e-01	9.997825519974998e-01	1.799478e-05
1.278000e-01	9.998159821900421e-01	9.998006003427889e-01	1.538185e-05
1.291000e-01	9.998297614918455e-01	9.998171509360214e-01	1.261056e-05
1.304000e-01	9.998421006919780e-01	9.998323280253979e-01	9.772667e-06
1.317000e-01	9.998531989078102e-01	9.998462455588648e-01	6.953349e-06
1.330000e-01	9.998632383637654e-01	9.998590080369097e-01	4.230327e-06
1.343000e-01	9.998723843913211e-01	9.998707112949233e-01	1.673096e-06
1.356000e-01	9.998807854290056e-01	9.998814432209221e-01	6.577919e-07
1.369000e-01	9.998885730224025e-01	9.998912844139468e-01	2.711392e-06
1.382000e-01	9.998958618241472e-01	9.999003087880199e-01	4.446964e-06
1.395000e-01	9.999027495939287e-01	9.999085841261478e-01	5.834532e-06
1.408000e-01	9.999093171984877e-01	9.999161725884860e-01	6.855390e-06
1.421000e-01	9.999156286116202e-01	9.999231311784469e-01	7.502567e-06
1.434000e-01	9.999217309141737e-01	9.999295121702223e-01	7.781256e-06
1.447000e-01	9.999276542940487e-01	9.999353635009048e-01	7.709207e-06
1.460000e-01	9.999334120461996e-01	9.999407291301349e-01	7.317084e-06
1.473000e-01	9.999390005726325e-01	9.999456493699554e-01	6.648797e-06
1.486000e-01	9.999443993824081e-01	9.999501611873359e-01	5.761805e-06
1.499000e-01	9.999495710916395e-01	9.999542984816302e-01	4.727390e-06
1.512000e-01	9.999544614234918e-01	9.999580923390371e-01	3.630916e-06
1.525000e-01	9.999589992081849e-01	9.999615712659690e-01	2.572058e-06
1.538000e-01	9.999630963829904e-01	9.999647614030758e-01	1.665020e-06
1.551000e-01	9.999666479922338e-01	9.999676867215214e-01	1.038729e-06
1.564000e-01	9.999695321872925e-01	9.999703692029873e-01	8.370157e-07
1.577000e-01	9.999716102265988e-01	9.999728290047494e-01	1.218778e-06
1.590000e-01	9.999727264756357e-01	9.999750846110607e-01	2.358135e-06
1.603000e-01	9.999727084069414e-01	9.999771529719823e-01	4.444565e-06
1.616000e-01	9.999713666001058e-01	9.999790496306968e-01	7.683031e-06
1.629000e-01	9.999758240098957e-01	9.999807888402604e-01	4.964830e-06
1.642000e-01	9.999809295414221e-01	9.999823836706688e-01	1.454129e-06
1.655000e-01	9.999844679485567e-01	9.999838461070428e-01	6.218415e-07
1.668000e-01	9.999857883757509e-01	9.999851871396652e-01	6.012361e-07
1.681000e-01	9.999868440744903e-01	9.999864168465490e-01	4.272279e-07
1.694000e-01	9.999876857208263e-01	9.999875444691527e-01	1.412517e-07
1.707000e-01	9.999883595122495e-01	9.999885784818139e-01	2.189696e-07
1.720000e-01	9.999889071676907e-01	9.999895266554212e-01	6.194877e-07
1.733000e-01	9.999893659275206e-01	9.999903961158011e-01	1.030188e-06
1.746000e-01	9.999897685535478e-01	9.999911933972617e-01	1.424844e-06
1.759000e-01	9.999901433290219e-01	9.999919244916898e-01	1.781163e-06
1.772000e-01	9.999905140586313e-01	9.999925948935763e-01	2.080835e-06
1.785000e-01	9.999909000685040e-01	9.999932096413020e-01	2.309573e-06
1.798000e-01	9.999913162062077e-01	9.999937733549989e-01	2.457149e-06
1.811000e-01	9.999917728407491e-01	9.999942902712687e-01	2.517431e-06
1.824000e-01	9.999922758625753e-01	9.999947642750180e-01	2.488412e-06
1.837000e-01	9.999928266835718e-01	9.999951989286535e-01	2.372245e-06
1.850000e-01	9.999934222370647e-01	9.999955974988521e-01	2.175262e-06
1.863000e-01	9.999940549778190e-01	9.999959629811106e-01	1.908003e-06
1.876000e-01	9.999947128820389e-01	9.999962981222554e-01	1.585240e-06
1.889000e-01	9.999953794473685e-01	9.999966054410870e-01	1.225994e-06
1.902000e-01	9.999960336928921e-01	9.999968872473063e-01	8.535544e-07
1.915000e-01	9.999966501591319e-01	9.999971456588754e-01	4.954997e-07
1.928000e-01	9.999971989080505e-01	9.999973826179329e-01	1.837099e-07
1.941000e-01	9.999976455230507e-01	9.999975999053889e-01	4.561766e-08
1.954000e-01	9.999979511089742e-01	9.999977991543112e-01	1.519547e-07
1.967000e-01	9.999980722921010e-01	9.999979818621970e-01	9.042990e-08
1.980000e-01	9.999979612201525e-01	9.999981494022271e-01	1.881821e-07
1.993000e-01	9.999975655622882e-01	9.999983030335866e-01	7.374713e-07
2.006000e-01	9.999968285091089e-01	9.999984439109277e-01	1.615402e-06
2.019000e-01	9.999956887726523e-01	9.999985730930480e-01	2.884320e-06
2.032000e-01	9.999940805863979e-01	9.999986915508475e-01	4.610964e-06
2.045000e-01	9.999919337052634e-01	9.999988001746257e-01	6.866469e-06
2.058000e-01	9.999891824751072e-01	9.999988997807724e-01	9.717306e-06
2.071000e-01	9.999869239936767e-01	9.999989911179039e-01	1.206712e-05
2.084000e-01	9.999860516283138e-01	9.999990748724884e-01	1.302324e-05
2.097000e-01	9.999912232338627e-01	9.999991516740061e-01	7.928440e-06
2.110000e-01	9.999956101370803e-01	9.999992220996802e-01	3.611963e-06
2.123000e-01	9.999992476657226e-01	9.999992866788140e-01	3.901309e-08
2.136000e-01	1.000002173968637e+00	9.999993458967702e-01	2.828072e-06
2.149000e-01	1.000004430015763e+00	9.999994001986179e-01	5.029817e-06
2.162000e-01	1.000006059598129e+00	9.999994499924786e-01	6.609606e-06
2.175000e-01	1.000007109327857e+00	9.999994956525918e-01	7.613675e-06
2.188000e-01	1.000007628638158e+00	9.999995375221297e-01	8.091116e-06
2.201000e-01	1.000007669783337e+00	9.999995759157749e-01	8.093868e-06
2.214000e-01	1.000007287838787e+00	9.999996111220861e-01	7.676717e-06
2.227000e-01	1.000006540700995e+00	9.999996434056669e-01	6.897295e-06
2.240000e-01	1.000005489087537e+00	9.999996730091539e-01	5.816078e-06
2.253000e-01	1.000004196537081e+00	9.999997001550411e-01	4.496382e-06
2.266000e-01	1.000002729409387e+00	9.999997250473517e-01	3.004362e-06
2.279000e-01	1.000001156885303e+00	9.999997478731709e-01	1.409012e-06
2.292000e-01	9.999995509667745e-01	9.999997688040531e-01	2.178373e-07
2.305000e-01	9.999979864768314e-01	9.999997879973112e-01	1.801520e-06
2.318000e-01	9.999965410595983e-01	9.999998055971973e-01	3.264538e-06
2.331000e-01	9.999952951802904e-01	9.999998217359891e-01	4.526556e-06
2.344000e-01	9.999943321252140e-01	9.999998365349826e-01	5.504410e-06
2.357000e-01	9.999937380017663e-01	9.999998501054039e-01	6.112104e-06
2.370000e-01	9.999936017384364e-01	9.999998625492461e-01	6.260811e-06
2.383000e-01	9.999940150848036e-01	9.999998739600343e-01	5.858875e-06
2.396000e-01	9.999950726115392e-01	9.999998844235300e-01	4.811812e-06
2.409000e-01	9.999968717104056e-01	9.999998940183749e-01	3.022308e-06
2.422000e-01	9.999995125942557e-01	9.999999028166818e-01	3.902224e-07
2.435000e-01	1.000003098297034e+00	9.999999108845772e-01	3.187412e-06
2.448000e-01	1.000007734673777e+00	9.999999182826980e-01	7.816391e-06
2.461000e-01	1.000013530400610e+00	9.999999250666468e-01	1.360533e-05
2.474000e-01	1.000020596974752e+00	9.999999312874107e-01	2.066569e-05
2.487000e-01	1.000023069083180e+00	9.999999369917434e-01	2.313209e-05
2.500000e-01	1.000021978930680e+00	9.999999422225181e-01	2.203671e-05
2.513000e-01	1.000016529466268e+00	9.999999470190480e-01	1.658245e-05
2.526000e-01	1.000010284002314e+00	9.999999514173831e-01	1.033258e-05
2.539000e-01	1.000005212704512e+00	9.999999554505805e-01	5.257254e-06
2.552000e-01	1.000001221742266e+00	9.999999591489525e-01	1.262593e-06
2.565000e-01	9.999982177515054e-01	9.999999625402959e-01	1.744789e-06
2.578000e-01	9.999961078346797e-01	9.999999656500990e-01	3.857815e-06
2.591000e-01	9.999947995607599e-01	9.999999685017348e-01	5.168941e-06
2.604000e-01	9.999942009652385e-01	9.999999711166354e-01	5.770151e-06
2.617000e-01	9.999942205501322e-01	9.999999735144542e-01	5.752964e-06
2.630000e-01	9.999947672839767e-01	9.999999757132124e-01	5.208429e-06
2.643000e-01	9.999957506018312e-01	9.999999777294357e-01	4.227128e-06
2.656000e-01	9.999970804052762e-01	9.999999795782777e-01	2.899173e-06
2.669000e-01	9.999986670624140e-01	9.999999812736339e-01	1.314211e-06
2.682000e-01	1.000000421407869e+00	9.999999828282461e-01	4.385796e-07
2.695000e-01	1.000002254742787e+00	9.999999842537985e-01	2.270489e-06
2.708000e-01	1.000004078834837e+00	9.999999855610056e-01	4.093274e-06
2.721000e-01	1.000005805918208e+00	9.999999867596918e-01	5.819159e-06
2.734000e-01	1.000007348693611e+00	9.999999878588665e-01	7.360835e-06
2.747000e-01	1.000008620328281e+00	9.999999888667904e-01	8.631461e-06
2.760000e-01	1.000009534455973e+00	9.999999897910393e-01	9.544665e-06
2.773000e-01	1.000010005176963e+00	9.999999906385596e-01	1.001454e-05
2.786000e-01	1.000009947058051e+00	9.999999914157210e-01	9.955642e-06
2.799000e-01	1.000009275132557e+00	9.999999921283648e-01	9.283004e-06
2.812000e-01	1.000007904900326e+00	9.999999927818466e-01	7.912118e-06
2.825000e-01	1.000005752327720e+00	9.999999933810781e-01	5.758947e-06
2.838000e-01	1.000002733847626e+00	9.999999939305630e-01	2.739917e-06
2.851000e-01	9.999987663594525e-01	9.999999944344313e-01	1.228075e-06
2.864000e-01	9.999937672291300e-01	9.999999948964697e-01	6.227667e-06
2.877000e-01	9.999876542891101e-01	9.999999953201510e-01	1.234103e-05
2.890000e-01	9.999803458383661e-01	9.999999957086594e-01	1.964987e-05
2.903000e-01	9.999822009232886e-01	9.999999960649149e-01	1.779514e-05
2.916000e-01	9.999893454739065e-01	9.999999963915951e-01	1.065092e-05
2.929000e-01	9.999948483906580e-01	9.999999966911550e-01	5.148300e-06
2.942000e-01	9.999970797879648e-01	9.999999969658464e-01	2.917178e-06
2.955000e-01	9.999987840885349e-01	9.999999972177336e-01	1.213129e-06
2.968000e-01	1.000000018999420e+00	9.999999974487099e-01	2.155071e-08
2.981000e-01	1.000000840158721e+00	9.999999976605110e-01	8.424982e-07
2.994000e-01	1.000001301135593e+00	9.999999978547292e-01	1.303281e-06
3.007000e-01	1.000001453430240e+00	9.999999980328236e-01	1.455397e-06
3.020000e-01	1.000001346473917e+00	9.999999981961334e-01	1.348278e-06
3.033000e-01	1.000001027628932e+00	9.999999983458854e-01	1.029283e-06
3.046000e-01	1.000000542188644e+00	9.999999984832055e-01	5.437054e-07
3.059000e-01	9.999999333774625e-01	9.999999986091257e-01	6.523166e-08
3.072000e-01	9.999992423508484e-01	9.999999987245924e-01	7.563737e-07
3.085000e-01	9.999985081953157e-01	9.999999988304733e-01	1.490635e-06
3.098000e-01	9.999977679284270e-01	9.999999989275643e-01	2.230999e-06
3.111000e-01	9.999970564987974e-01	9.999999990165949e-01	2.942518e-06
3.124000e-01	9.999964067860945e-01	9.999999990982344e-01	3.592312e-06
3.137000e-01	9.999958496010348e-01	9.999999991730968e-01	4.149572e-06
3.150000e-01	9.999954136853885e-01	9.999999992417439e-01	4.585556e-06
3.163000e-01	9.999951257119752e-01	9.999999993046924e-01	4.873593e-06
3.176000e-01	9.999950102846671e-01	9.999999993624149e-01	4.989078e-06
3.189000e-01	9.999950899383871e-01	9.999999994153455e-01	4.909477e-06
3.202000e-01	9.999953851391095e-01	9.999999994638820e-01	4.614325e-06
3.215000e-01	9.999959142838601e-01	9.999999995083890e-01	4.085225e-06
3.228000e-01	9.999966937007159e-01	9.999999995492013e-01	3.305848e-06
3.241000e-01	9.999977376488050e-01	9.999999995866253e-01	2.261938e-06
3.254000e-01	9.999990583183073e-01	9.999999996209425e-01	9.413026e-07
3.267000e-01	1.000000665830453e+00	9.999999996524109e-01	6.661780e-07
3.280000e-01	1.000002568237526e+00	9.999999996812667e-01	2.568556e-06
3.293000e-01	1.000004771522857e+00	9.999999997077271e-01	4.771815e-06
3.306000e-01	1.000007279600833e+00	9.999999997319908e-01	7.279869e-06
3.319000e-01	1.000005522972254e+00	9.999999997542401e-01	5.523218e-06
3.332000e-01	1.000002698139522e+00	9.999999997746425e-01	2.698365e-06
3.345000e-01	9.999998699654502e-01	9.999999997933511e-01	1.298279e-07
3.358000e-01	1.000000179115835e+00	9.999999998105065e-01	1.793053e-07
3.371000e-01	1.000000449484705e+00	9.999999998262379e-01	4.496585e-07
3.384000e-01	1.000000675822998e+00	9.999999998406630e-01	6.759823e-07
3.397000e-01	1.000000853863932e+00	9.999999998538909e-01	8.540100e-07
3.410000e-01	1.000000980323009e+00	9.999999998660203e-01	9.804570e-07
3.423000e-01	1.000001052898011e+00	9.999999998771429e-01	1.053021e-06
3.436000e-01	1.000001070269003e+00	9.999999998873423e-01	1.070382e-06
3.449000e-01	1.000001032098331e+00	9.999999998966949e-01	1.032202e-06
3.462000e-01	1.000000939030623e+00	9.999999999052709e-01	9.391254e-07
3.475000e-01	1.000000792692786e+00	9.999999999131350e-01	7.927797e-07
3.488000e-01	1.000000595694014e+00	9.999999999203464e-01	5.957737e-07
3.501000e-01	1.000000351625779e+00	9.999999999269591e-01	3.516988e-07
3.514000e-01	1.000000065061835e+00	9.999999999330227e-01	6.512881e-08
3.527000e-01	9.999997415582180e-01	9.999999999385829e-01	2.583804e-07
3.540000e-01	9.999993876532470e-01	9.999999999436817e-01	6.122904e-07
3.553000e-01	9.999990108675211e-01	9.999999999483571e-01	9.890808e-07
3.566000e-01	9.999986197039215e-01	9.999999999526443e-01	1.380249e-06
3.579000e-01	9.999982236476110e-01	9.999999999565756e-01	1.776309e-06
3.592000e-01	9.999978331660355e-01	9.999999999601805e-01	2.166794e-06
3.605000e-01	9.999974597089194e-01	9.999999999634863e-01	2.540255e-06
3.618000e-01	9.999971157082727e-01	9.999999999665174e-01	2.884258e-06
3.631000e-01	9.999968145783843e-01	9.999999999692972e-01	3.185391e-06
3.644000e-01	9.999965707158264e-01	9.999999999718461e-01	3.429256e-06
3.657000e-01	9.999963994994511e-01	9.999999999741833e-01	3.600475e-06
3.670000e-01	9.999963172903947e-01	9.999999999763265e-01	3.682686e-06
3.683000e-01	9.999963414320728e-01	9.999999999782918e-01	3.658546e-06
3.696000e-01	9.999964902501840e-01	9.999999999800939e-01	3.509730e-06
3.709000e-01	9.999967830527084e-01	9.999999999817466e-01	3.216929e-06
3.722000e-01	9.999972401299080e-01	9.999999999832618e-01	2.759853e-06
3.735000e-01	9.999974918997846e-01	9.999999999846514e-01	2.508085e-06
3.748000e-01	9.999974793556807e-01	9.999999999859257e-01	2.520630e-06
3.761000e-01	9.999976161356852e-01	9.999999999870941e-01	2.383851e-06
3.774000e-01	9.999980543229496e-01	9.999999999881655e-01	1.945665e-06
3.787000e-01	9.999985086255474e-01	9.999999999891480e-01	1.491364e-06
3.800000e-01	9.999987937646988e-01	9.999999999900488e-01	1.206225e-06
3.813000e-01	9.999989435512535e-01	9.999999999908751e-01	1.056440e-06
3.826000e-01	9.999989890487367e-01	9.999999999916325e-01	1.010943e-06
3.839000e-01	9.999989585733478e-01	9.999999999923272e-01	1.041419e-06
3.852000e-01	9.999988776939607e-01	9.999999999929641e-01	1.122299e-06
3.865000e-01	9.999987692321257e-01	9.999999999935483e-01	1.230761e-06
3.878000e-01	9.999986532620662e-01	9.999999999940838e-01	1.346732e-06
3.891000e-01	9.999985471106811e-01	9.999999999945750e-01	1.452884e-06
3.904000e-01	9.999984653575453e-01	9.999999999950253e-01	1.534637e-06
3.917000e-01	9.999984198349076e-01	9.999999999954383e-01	1.580161e-06
3.930000e-01	9.999984196276922e-01	9.999999999958171e-01	1.580368e-06
3.943000e-01	9.999984710734970e-01	9.999999999961642e-01	1.528923e-06
3.956000e-01	9.999985777625959e-01	9.999999999964828e-01	1.422234e-06
3.969000e-01	9.999987405379382e-01	9.999999999967748e-01	1.259459e-06
3.982000e-01	9.999989574951472e-01	9.999999999970424e-01	1.042502e-06
3.995000e-01	9.999992239825208e-01	9.999999999972879e-01	7.760148e-07
4.008000e-01	9.999995326010331e-01	9.999999999975131e-01	4.673965e-07
4.021000e-01	9.999998732043319e-01	9.999999999977196e-01	1.267934e-07
4.034000e-01	1.000000232898741e+00	9.999999999979090e-01	2.329008e-07
4.047000e-01	1.000000596043257e+00	9.999999999980824e-01	5.960452e-07
4.060000e-01	1.000000944249555e+00	9.999999999982416e-01	9.442513e-07
4.073000e-01	1.000001256381981e+00	9.999999999983877e-01	1.256384e-06
4.086000e-01	1.000001508557558e+00	9.999999999985214e-01	1.508559e-06
4.099000e-01	1.000001674145986e+00	9.999999999986442e-01	1.674147e-06
4.112000e-01	1.000001723769635e+00	9.999999999987568e-01	1.723771e-06
4.125000e-01	1.000001625303554e+00	9.999999999988600e-01	1.625305e-06
4.138000e-01	1.000001343875464e+00	9.999999999989546e-01	1.343877e-06
4.151000e-01	1.000000841865764e+00	9.999999999990414e-01	8.418667e-07
4.164000e-01	1.000000078907526e+00	9.999999999991209e-01	7.890841e-08
4.177000e-01	9.999990118864959e-01	9.999999999991940e-01	9.881127e-07
4.190000e-01	9.999994175576477e-01	9.999999999992608e-01	5.824416e-07
4.203000e-01	1.000001378067589e+00	9.999999999993223e-01	1.378068e-06
4.216000e-01	1.000003738979075e+00	9.999999999993785e-01	3.738980e-06
4.229000e-01	1.000004233511033e+00	9.999999999994300e-01	4.233512e-06
4.242000e-01	1.000003141999072e+00	9.999999999994775e-01	3.142000e-06
4.255000e-01	1.000002268163287e+00	9.999999999995208e-01	2.268164e-06
4.268000e-01	1.000001593647707e+00	9.999999999995606e-01	1.593648e-06
4.281000e-01	1.000001100482764e+00	9.999999999995970e-01	1.100483e-06
4.294000e-01	1.000000771085293e+00	9.999999999996305e-01	7.710857e-07
4.307000e-01	1.000001551095693e+00	9.999999999996612e-01	1.551096e-06
4.320000e-01	1.000002267035962e+00	9.999999999996894e-01	2.267036e-06
4.333000e-01	1.000002717201170e+00	9.999999999997151e-01	2.717201e-06
4.346000e-01	1.000002937155591e+00	9.999999999997387e-01	2.937156e-06
4.359000e-01	1.000002960877816e+00	9.999999999997604e-01	2.960878e-06
4.372000e-01	1.000002820760761e+00	9.999999999997804e-01	2.820761e-06
4.385000e-01	1.000002547611663e+00	9.999999999997986e-01	2.547612e-06
4.398000e-01	1.000002170652079e+00	9.999999999998153e-01	2.170652e-06
4.411000e-01	1.000001717517888e+00	9.999999999998306e-01	1.717518e-06
4.424000e-01	1.000001214259291e+00	9.999999999998448e-01	1.214259e-06
4.437000e-01	1.000000685340813e+00	9.999999999998577e-01	6.853410e-07
4.450000e-01	1.000000153641296e+00	9.999999999998694e-01	1.536414e-07
4.463000e-01	9.999996404539072e-01	9.999999999998803e-01	3.595460e-07
4.476000e-01	9.999991654861339e-01	9.999999999998901e-01	8.345138e-07
4.489000e-01	9.999987468597844e-01	9.999999999998994e-01	1.253140e-06
4.502000e-01	9.999984011109904e-01	9.999999999999076e-01	1.598889e-06
4.515000e-01	9.999981431902035e-01	9.999999999999154e-01	1.856810e-06
4.528000e-01	9.999979864621983e-01	9.999999999999223e-01	2.013538e-06
4.541000e-01	9.999979427060699e-01	9.999999999999287e-01	2.057294e-06
4.554000e-01	9.999980221152355e-01	9.999999999999347e-01	1.977885e-06
4.567000e-01	9.999982332974338e-01	9.999999999999400e-01	1.766703e-06
4.580000e-01	9.999985832747249e-01	9.999999999999452e-01	1.416725e-06
4.593000e-01	9.999990774834908e-01	9.999999999999496e-01	9.225165e-07
4.606000e-01	9.999997197744351e-01	9.999999999999538e-01	2.802255e-07
4.619000e-01	1.000000512412583e+00	9.999999999999576e-01	5.124126e-07
4.632000e-01	1.000000789998033e+00	9.999999999999611e-01	7.899981e-07
4.645000e-01	9.999999860941733e-01	9.999999999999645e-01	1.390579e-08
4.658000e-01	9.999991509530237e-01	9.999999999999674e-01	8.490469e-07
4.671000e-01	9.999983085322260e-01	9.999999999999700e-01	1.691468e-06
4.684000e-01	9.999974831324692e-01	9.999999999999725e-01	2.516868e-06
4.697000e-01	9.999966993974910e-01	9.999999999999749e-01	3.300602e-06
4.710000e-01	9.999959823140795e-01	9.999999999999769e-01	4.017686e-06
4.723000e-01	9.999953572120700e-01	9.999999999999789e-01	4.642788e-06
4.736000e-01	9.999948497643475e-01	9.999999999999807e-01	5.150236e-06
4.749000e-01	9.999944859868448e-01	9.999999999999822e-01	5.514013e-06
4.762000e-01	9.999942922385449e-01	9.999999999999838e-01	5.707761e-06
4.775000e-01	9.999942952214783e-01	9.999999999999851e-01	5.704779e-06
4.788000e-01	9.999945219807245e-01	9.999999999999862e-01	5.478019e-06
4.801000e-01	9.999949999044123e-01	9.999999999999873e-01	5.000096e-06
4.814000e-01	9.999957567237197e-01	9.999999999999885e-01	4.243276e-06
4.827000e-01	9.999968205128724e-01	9.999999999999893e-01	3.179487e-06
4.840000e-01	9.999982196891444e-01	9.999999999999902e-01	1.780311e-06
4.853000e-01	9.999999830128604e-01	9.999999999999911e-01	1.698713e-08
4.866000e-01	1.000001248318852e+00	9.999999999999918e-01	1.248319e-06
4.879000e-01	1.000000663104103e+00	9.999999999999925e-01	6.631041e-07
4.892000e-01	1.000000036113871e+00	9.999999999999931e-01	3.611388e-08
4.905000e-01	9.999993392685437e-01	9.999999999999938e-01	6.607315e-07
4.918000e-01	9.999985511580078e-01	9.999999999999942e-01	1.448842e-06
4.931000e-01	9.999976570416484e-01	9.999999999999947e-01	2.342958e-06
4.944000e-01	9.999966488483495e-01	9.999999999999951e-01	3.351152e-06
4.957000e-01	9.999957019977587e-01	9.999999999999956e-01	4.298002e-06
4.970000e-01	9.999961019951144e-01	9.999999999999960e-01	3.898005e-06
4.983000e-01	9.999965707467910e-01	9.999999999999962e-01	3.429253e-06
4.996000e-01	9.999971013162542e-01	9.999999999999967e-01	2.898684e-06
5.009000e-01	9.999976866051257e-01	9.999999999999964e-01	2.313395e-06
5.022000e-01	9.999983193531840e-01	9.999999999999962e-01	1.680647e-06
5.035000e-01	9.999989921383663e-01	9.999999999999958e-01	1.007862e-06
5.048000e-01	9.999996973767633e-01	9.999999999999953e-01	3.026232e-07
5.061000e-01	1.000000427322625e+00	9.999999999999949e-01	4.273226e-07
5.074000e-01	1.000001174068357e+00	9.999999999999944e-01	1.174068e-06
5.087000e-01	1.000001929544523e+00	9.999999999999940e-01	1.929545e-06
5.100000e-01	1.000002685519843e+00	9.999999999999936e-01	2.685520e-06
5.113000e-01	1.000003433601192e+00	9.999999999999929e-01	3.433601e-06
5.126000e-01	1.000004165233604e+00	9.999999999999922e-01	4.165234e-06
5.139000e-01	1.000004871700269e+00	9.999999999999916e-01	4.871700e-06
5.152000e-01	1.000005544122535e+00	9.999999999999909e-01	5.544123e-06
5.165000e-01	1.000006173459905e+00	9.999999999999900e-01	6.173460e-06
5.178000e-01	1.000006750510039e+00	9.999999999999891e-01	6.750510e-06
5.191000e-01	1.000007265908755e+00	9.999999999999880e-01	7.265909e-06
5.204000e-01	1.000007710130026e+00	9.999999999999869e-01	7.710130e-06
5.217000e-01	1.000008073485985e+00	9.999999999999858e-01	8.073486e-06
5.230000e-01	1.000008346126918e+00	9.999999999999845e-01	8.346127e-06
5.243000e-01	1.000008518041271e+00	9.999999999999831e-01	8.518041e-06
5.256000e-01	1.000008579055645e+00	9.999999999999816e-01	8.579056e-06
5.269000e-01	1.000008518834798e+00	9.999999999999800e-01	8.518835e-06
5.282000e-01	1.000008326881644e+00	9.999999999999780e-01	8.326882e-06
5.295000e-01	1.000007992537256e+00	9.999999999999762e-01	7.992537e-06
5.308000e-01	1.000007504980862e+00	9.999999999999740e-01	7.504981e-06
5.321000e-01	1.000006862163371e+00	9.999999999999716e-01	6.862163e-06
5.334000e-01	1.000006846388480e+00	9.999999999999691e-01	6.846389e-06
5.347000e-01	1.000007325649890e+00	9.999999999999662e-01	7.325650e-06
5.360000e-01	1.000008351430606e+00	9.999999999999631e-01	8.351431e-06
5.373000e-01	1.000009972706676e+00	9.999999999999598e-01	9.972707e-06
5.386000e-01	1.000008503181303e+00	9.999999999999563e-01	8.503181e-06
5.399000e-01	1.000002288273715e+00	9.999999999999523e-01	2.288274e-06
5.412000e-01	9.999965022068811e-01	9.999999999999480e-01	3.497793e-06
5.425000e-01	9.999910022037327e-01	9.999999999999432e-01	8.997796e-06
5.438000e-01	9.999856664017092e-01	9.999999999999380e-01	1.433360e-05
5.451000e-01	9.999803938527569e-01	9.999999999999325e-01	1.960615e-05
5.464000e-01	9.999751045233292e-01	9.999999999999263e-01	2.489548e-05
5.477000e-01	9.999790519834456e-01	9.999999999999196e-01	2.094802e-05
5.490000e-01	9.999833061082871e-01	9.999999999999125e-01	1.669389e-05
5.503000e-01	9.999867504203555e-01	9.999999999999045e-01	1.324958e-05
5.516000e-01	9.999894713148889e-01	9.999999999998959e-01	1.052869e-05
5.529000e-01	9.999915544920304e-01	9.999999999998865e-01	8.445508e-06
5.542000e-01	9.999930849568250e-01	9.999999999998761e-01	6.915043e-06
5.555000e-01	9.999941470192233e-01	9.999999999998650e-01	5.852981e-06
5.568000e-01	9.999948242940784e-01	9.999999999998528e-01	5.175706e-06
5.581000e-01	9.999951997011489e-01	9.999999999998395e-01	4.800299e-06
5.594000e-01	9.999953554650959e-01	9.999999999998248e-01	4.644535e-06
5.607000e-01	9.999953731154845e-01	9.999999999998090e-01	4.626884e-06
5.620000e-01	9.999953334867840e-01	9.999999999997917e-01	4.666513e-06
5.633000e-01	9.999953167183681e-01	9.999999999997728e-01	4.683281e-06
5.646000e-01	9.999954022545132e-01	9.999999999997524e-01	4.597745e-06
5.659000e-01	9.999956688443999e-01	9.999999999997300e-01	4.331155e-06
5.672000e-01	9.999961945421139e-01	9.999999999997053e-01	3.805458e-06
5.685000e-01	9.999970567066426e-01	9.999999999996787e-01	2.943293e-06
5.698000e-01	9.999983320018794e-01	9.999999999996496e-01	1.667998e-06
5.711000e-01	1.000000096396620e+00	9.999999999996181e-01	9.639700e-08
5.724000e-01	1.000002425164565e+00	9.999999999995834e-01	2.425165e-06
5.737000e-01	1.000005392884319e+00	9.999999999995457e-01	5.392885e-06
5.750000e-01	1.000009073439388e+00	9.999999999995046e-01	9.073440e-06
5.763000e-01	1.000013540018185e+00	9.999999999994598e-01	1.354002e-05
5.776000e-01	1.000018865114026e+00	9.999999999994107e-01	1.886511e-05
5.789000e-01	1.000025120525131e+00	9.999999999993574e-01	2.512053e-05
5.802000e-01	1.000032377354620e+00	9.999999999992992e-01	3.237736e-05
5.815000e-01	1.000040706010525e+00	9.999999999992359e-01	4.070601e-05
5.828000e-01	1.000023414241389e+00	9.999999999991667e-01	2.341424e-05
5.841000e-01	1.000007866250251e+00	9.999999999990912e-01	7.866251e-06
5.854000e-01	9.999942558038580e-01	9.999999999990090e-01	5.744195e-06
5.867000e-01	9.999827198230923e-01	9.999999999989193e-01	1.728018e-05
5.880000e-01	9.999733553271819e-01	9.999999999988214e-01	2.664467e-05
5.893000e-01	9.999662194336962e-01	9.999999999987146e-01	3.378057e-05
5.906000e-01	9.999613293585512e-01	9.999999999985982e-01	3.867064e-05
5.919000e-01	9.999586624160052e-01	9.999999999984714e-01	4.133758e-05
5.932000e-01	9.999581560186618e-01	9.999999999983331e-01	4.184398e-05
5.945000e-01	9.999597076774676e-01	9.999999999981821e-01	4.029232e-05
5.958000e-01	9.999631750017143e-01	9.999999999980176e-01	3.682500e-05
5.971000e-01	9.999683756990377e-01	9.999999999978380e-01	3.162430e-05
5.984000e-01	9.999750875754174e-01	9.999999999976423e-01	2.491242e-05
5.997000e-01	9.999830485351764e-01	9.999999999974289e-01	1.695146e-05
6.010000e-01	9.999919565809825e-01	9.999999999971960e-01	8.043416e-06
6.023000e-01	1.000001469813849e+00	9.999999999969422e-01	1.469817e-06
6.036000e-01	1.000011206433130e+00	9.999999999966653e-01	1.120644e-05
6.049000e-01	1.000020744736528e+00	9.999999999963636e-01	2.074474e-05
6.062000e-01	1.000029623120084e+00	9.999999999960343e-01	2.962312e-05
6.075000e-01	1.000037340078190e+00	9.999999999956752e-01	3.734008e-05
6.088000e-01	1.000043354203576e+00	9.999999999952838e-01	4.335421e-05
6.101000e-01	1.000047084187320e+00	9.999999999948568e-01	4.708419e-05
6.114000e-01	1.000047908818841e+00	9.999999999943912e-01	4.790882e-05
6.127000e-01	1.000045166985906e+00	9.999999999938833e-01	4.516699e-05
6.140000e-01	1.000038157674623e+00	9.999999999933296e-01	3.815768e-05
6.153000e-01	1.000026139969444e+00	9.999999999927256e-01	2.613998e-05
6.166000e-01	1.000008333053168e+00	9.999999999920670e-01	8.333061e-06
6.179000e-01	9.999839162069354e-01	9.999999999913489e-01	1.608378e-05
6.192000e-01	9.999388470613716e-01	9.999999999905658e-01	6.115293e-05
6.205000e-01	9.999096302309336e-01	9.999999999897116e-01	9.036976e-05
6.218000e-01	9.999689541162682e-01	9.999999999887801e-01	3.104587e-05
6.231000e-01	1.000021303709026e+00	9.999999999877642e-01	2.130372e-05
6.244000e-01	1.000047323234905e+00	9.999999999866567e-01	4.732325e-05
6.257000e-01	1.000060745593975e+00	9.999999999854485e-01	6.074561e-05
6.270000e-01	1.000067616455770e+00	9.999999999841311e-01	6.761647e-05
6.283000e-01	1.000068839098370e+00	9.999999999826945e-01	6.883912e-05
6.296000e-01	1.000065284992341e+00	9.999999999811278e-01	6.528501e-05
6.309000e-01	1.000057793800724e+00	9.999999999794194e-01	5.779382e-05
6.322000e-01	1.000047173379041e+00	9.999999999775560e-01	4.717340e-05
6.335000e-01	1.000034199775295e+00	9.999999999755240e-01	3.419980e-05
6.348000e-01	1.000019617229965e+00	9.999999999733082e-01	1.961726e-05
6.361000e-01	1.000004138176013e+00	9.999999999708917e-01	4.138205e-06
6.374000e-01	9.999884432388767e-01	9.999999999682565e-01	1.155673e-05
6.387000e-01	9.999731812364770e-01	9.999999999653826e-01	2.681873e-05
6.400000e-01	9.999589691792140e-01	9.999999999622486e-01	4.103078e-05
6.413000e-01	9.999463922699645e-01	9.999999999588309e-01	5.360769e-05
6.426000e-01	9.999360039040880e-01	9.999999999551037e-01	6.399605e-05
6.439000e-01	9.999283256694205e-01	9.999999999510392e-01	7.167428e-05
6.452000e-01	9.999238473462800e-01	9.999999999466065e-01	7.615260e-05
6.465000e-01	9.999230269074630e-01	9.999999999417728e-01	7.697303e-05
6.478000e-01	9.999262905182457e-01	9.999999999365012e-01	7.370942e-05
6.491000e-01	9.999340325363827e-01	9.999999999307525e-01	6.596739e-05
6.504000e-01	9.999466155121099e-01	9.999999999244833e-01	5.338441e-05
6.517000e-01	9.999643701881421e-01	9.999999999176465e-01	3.562973e-05
6.530000e-01	9.999875954996732e-01	9.999999999101907e-01	1.240441e-05
6.543000e-01	1.000016558574377e+00	9.999999999020601e-01	1.655867e-05
6.556000e-01	1.000051494732406e+00	9.999999998931932e-01	5.149484e-05
6.569000e-01	1.000092607486393e+00	9.999999998835236e-01	9.260760e-05
6.582000e-01	1.000140068541451e+00	9.999999998729787e-01	1.400687e-04
6.595000e-01	1.000119159612972e+00	9.999999998614790e-01	1.191598e-04
6.608000e-01	1.000084332196167e+00	9.999999998489384e-01	8.433235e-05
6.621000e-01	1.000051943236484e+00	9.999999998352622e-01	5.194340e-05
6.634000e-01	1.000022704714178e+00	9.999999998203482e-01	2.270489e-05
6.647000e-01	9.999971907930827e-01	9.999999998040836e-01	2.809011e-06
6.660000e-01	9.999758378206112e-01	9.999999997863467e-01	2.416197e-05
6.673000e-01	9.999589443277560e-01	9.999999997670039e-01	4.105544e-05
6.686000e-01	9.999466710290907e-01	9.999999997459101e-01	5.332872e-05
6.699000e-01	9.999390408227683e-01	9.999999997229065e-01	6.095890e-05
6.712000e-01	9.999359387905207e-01	9.999999996978206e-01	6.406091e-05
6.725000e-01	9.999371121976611e-01	9.999999996704634e-01	6.288747e-05
6.738000e-01	9.999421704930818e-01	9.999999996406292e-01	5.782915e-05
6.751000e-01	9.999505853092538e-01	9.999999996080944e-01	4.941430e-05
6.764000e-01	9.999616904622293e-01	9.999999995726139e-01	3.830911e-05
6.777000e-01	9.999746819516410e-01	9.999999995339213e-01	2.531758e-05
6.790000e-01	9.999886179606989e-01	9.999999994917257e-01	1.138153e-05
6.803000e-01	1.000002418856195e+00	9.999999994457101e-01	2.419410e-06
6.816000e-01	1.000014867188501e+00	9.999999993955286e-01	1.486779e-05
6.829000e-01	1.000024607691566e+00	9.999999993408040e-01	2.460835e-05
6.842000e-01	1.000030147282923e+00	9.999999992811248e-01	3.014800e-05
6.855000e-01	1.000029855063681e+00	9.999999992160429e-01	2.985585e-05
6.868000e-01	1.000021962318530e+00	9.999999991450688e-01	2.196317e-05
6.881000e-01	1.000004562515742e+00	9.999999990676691e-01	4.563448e-06
6.894000e-01	9.999803877366723e-01	9.999999989832622e-01	1.961125e-05
6.907000e-01	9.999460789604149e-01	9.999999988912138e-01	5.391993e-05
6.920000e-01	9.999002069999439e-01	9.999999987908321e-01	9.979179e-05
6.933000e-01	9.998423342413616e-01	9.999999986813624e-01	1.576644e-04
6.946000e-01	9.997720692936273e-01	9.999999985619819e-01	2.279293e-04
6.959000e-01	9.998278290833990e-01	9.999999984317938e-01	1.721693e-04
6.972000e-01	9.999054381419713e-01	9.999999982898191e-01	9.456015e-05
6.985000e-01	9.999751934469830e-01	9.999999981349912e-01	2.480469e-05
6.998000e-01	1.000036736861795e+00	9.999999979661460e-01	3.673890e-05
7.011000e-01	1.000089819107338e+00	9.999999977820149e-01	8.982133e-05
7.024000e-01	1.000109931698911e+00	9.999999975812137e-01	1.099341e-04
7.037000e-01	1.000115544006420e+00	9.999999973622336e-01	1.155466e-04
7.050000e-01	1.000112789850280e+00	9.999999971234284e-01	1.127927e-04
7.063000e-01	1.000103218613972e+00	9.999999968630033e-01	1.032218e-04
7.076000e-01	1.000088300325390e+00	9.999999965790014e-01	8.830375e-05
7.089000e-01	1.000069425656828e+00	9.999999962692878e-01	6.942939e-05
7.102000e-01	1.000047905924989e+00	9.999999959315347e-01	4.790999e-05
7.115000e-01	1.000024973090979e+00	9.999999955632040e-01	2.497753e-05
7.128000e-01	1.000001779760309e+00	9.999999951615270e-01	1.784599e-06
7.141000e-01	9.999793991828978e-01	9.999999947234850e-01	2.059554e-05
7.154000e-01	9.999588252530675e-01	9.999999942457858e-01	4.116899e-05
7.167000e-01	9.999409725095463e-01	9.999999937248387e-01	5.902122e-05
7.180000e-01	9.999266761354678e-01	9.999999931567289e-01	7.331702e-05
7.193000e-01	9.999166919583710e-01	9.999999925371864e-01	8.330058e-05
7.206000e-01	9.999116964501996e-01	9.999999918615549e-01	8.829541e-05
7.219000e-01	9.999122867273029e-01	9.999999911247560e-01	8.770440e-05
7.232000e-01	9.999189805504375e-01	9.999999903212525e-01	8.100977e-05
7.245000e-01	9.999322163247615e-01	9.999999894450055e-01	6.777312e-05
7.258000e-01	9.999523530998417e-01	9.999999884894289e-01	4.763539e-05
7.271000e-01	9.999796705696489e-01	9.999999874473412e-01	2.031688e-05
7.284000e-01	1.000014369072560e+00	9.999999863109101e-01	1.438276e-05
7.297000e-01	1.000056569591355e+00	9.999999850715944e-01	5.658452e-05
7.310000e-01	1.000102009749290e+00	9.999999837200793e-01	1.020260e-04
7.323000e-01	1.000102380978253e+00	9.999999822462075e-01	1.023987e-04
7.336000e-01	1.000101666537994e+00	9.999999806389016e-01	1.016859e-04
7.349000e-01	1.000100222573018e+00	9.999999788860812e-01	1.002437e-04
7.362000e-01	1.000098335501467e+00	9.999999769745725e-01	9.835853e-05
7.375000e-01	1.000096222015114e+00	9.999999748900090e-01	9.624713e-05
7.388000e-01	1.000094029079370e+00	9.999999726167236e-01	9.405646e-05
7.401000e-01	1.000091833933280e+00	9.999999701376305e-01	9.186380e-05
7.414000e-01	1.000089644089524e+00	9.999999674340976e-01	8.967666e-05
7.427000e-01	1.000087397334417e+00	9.999999644858052e-01	8.743285e-05
7.440000e-01	1.000084961727910e+00	9.999999612705950e-01	8.500046e-05
7.453000e-01	1.000082135603588e+00	9.999999577643017e-01	8.217784e-05
7.466000e-01	1.000078647568671e+00	9.999999539405727e-01	7.869363e-05
7.479000e-01	1.000074156504015e+00	9.999999497706701e-01	7.420673e-05
7.492000e-01	1.000068251564109e+00	9.999999452232528e-01	6.830634e-05
7.505000e-01	1.000060452177080e+00	9.999999402641440e-01	6.051191e-05
7.518000e-01	1.000050208044688e+00	9.999999348560715e-01	5.027319e-05
7.531000e-01	1.000036899142327e+00	9.999999289583897e-01	3.697018e-05
7.544000e-01	1.000019835719030e+00	9.999999225267724e-01	1.991319e-05
7.557000e-01	9.999982582974604e-01	9.999999155128809e-01	1.657215e-06
7.570000e-01	9.999713376739200e-01	9.999999078640001e-01	2.857019e-05
7.583000e-01	9.999381749183436e-01	9.999998995226426e-01	6.172460e-05
7.596000e-01	9.998978013743022e-01	9.999998904261160e-01	1.020891e-04
7.609000e-01	9.998721047997350e-01	9.999998805060529e-01	1.277757e-04
7.622000e-01	9.998891928935414e-01	9.999998696878959e-01	1.106768e-04
7.635000e-01	9.999097134286600e-01	9.999998578903380e-01	9.014446e-05
7.648000e-01	9.999345395255185e-01	9.999998450247105e-01	6.530550e-05
7.661000e-01	9.999645970089532e-01	9.999998309943182e-01	3.523399e-05
7.674000e-01	9.999520642161551e-01	9.999998156937113e-01	4.775148e-05
7.687000e-01	9.999029591811064e-01	9.999997990078935e-01	9.683983e-05
7.700000e-01	9.998637219558720e-01	9.999997808114575e-01	1.360589e-04
7.713000e-01	9.998337713975858e-01	9.999997609676422e-01	1.659896e-04
7.726000e-01	9.998124269609102e-01	9.999997393273055e-01	1.873124e-04
7.739000e-01	9.998598486355239e-01	9.999997157278031e-01	1.398671e-04
7.752000e-01	9.999158233581031e-01	9.999996899917654e-01	8.386663e-05
7.765000e-01	9.999659768635767e-01	9.999996619257659e-01	3.368506e-05
7.778000e-01	1.000010304774228e+00	9.999996313188659e-01	1.067346e-05
7.791000e-01	1.000048801180362e+00	9.999995979410305e-01	4.920324e-05
7.804000e-01	1.000081458640305e+00	9.999995615413984e-01	8.189710e-05
7.817000e-01	1.000108268180405e+00	9.999995218463972e-01	1.087463e-04
7.830000e-01	1.000129219295031e+00	9.999994785576881e-01	1.297407e-04
7.843000e-01	1.000144299946575e+00	9.999994313499218e-01	1.448686e-04
7.856000e-01	1.000153496565448e+00	9.999993798682947e-01	1.541167e-04
7.869000e-01	1.000156794050084e+00	9.999993237258819e-01	1.574703e-04
7.882000e-01	1.000154175766938e+00	9.999992625007291e-01	1.549133e-04
7.895000e-01	1.000145623550486e+00	9.999991957326817e-01	1.464278e-04
7.908000e-01	1.000131117703227e+00	9.999991229199255e-01	1.319948e-04
7.921000e-01	1.000110636995678e+00	9.999990435152162e-01	1.115935e-04
7.934000e-01	1.000084158666383e+00	9.999989569217662e-01	8.520174e-05
7.947000e-01	1.000051658421902e+00	9.999988624887594e-01	5.279593e-05
7.960000e-01	1.000013110436818e+00	9.999987595064589e-01	1.435093e-05
7.973000e-01	9.999684873537374e-01	9.999986472008751e-01	3.015985e-05
7.986000e-01	9.999177602832863e-01	9.999985247279464e-01	8.076444e-05
7.999000e-01	9.998608988041127e-01	9.999983911671968e-01	1.374924e-04
8.012000e-01	9.997978709628851e-01	9.999982455148182e-01	2.003746e-04
8.025000e-01	9.997286432742950e-01	9.999980866761256e-01	2.694434e-04
8.038000e-01	9.997840276032839e-01	9.999979134573298e-01	2.138859e-04
8.051000e-01	9.998420065267360e-01	9.999977245565665e-01	1.557180e-04
8.064000e-01	9.998967930320912e-01	9.999975185541116e-01	1.007255e-04
8.077000e-01	9.999466296508668e-01	9.999972939017105e-01	5.066425e-05
8.090000e-01	9.999900492085692e-01	9.999970489109445e-01	6.999702e-06
8.103000e-01	1.000025874824690e+00	9.999967817405400e-01	2.909308e-05
8.116000e-01	1.000053219912713e+00	9.999964903825311e-01	5.672953e-05
8.129000e-01	1.000071488180107e+00	9.999961726471696e-01	7.531553e-05
8.142000e-01	1.000080373628331e+00	9.999958261464683e-01	8.454748e-05
8.155000e-01	1.000079860552829e+00	9.999954482762552e-01	8.441228e-05
8.168000e-01	1.000070223543037e+00	9.999950361966029e-01	7.518735e-05
8.181000e-01	1.000052027482378e+00	9.999945868104860e-01	5.744067e-05
8.194000e-01	1.000026127548262e+00	9.999940967405078e-01	3.203081e-05
8.207000e-01	9.999936692120881e-01	9.999935623035185e-01	1.069086e-07
8.220000e-01	9.999560882392430e-01	9.999929794829389e-01	3.689124e-05
8.233000e-01	9.999151106891021e-01	9.999923438985751e-01	7.723321e-05
8.246000e-01	9.998727529150284e-01	9.999916507737042e-01	1.188979e-04
8.259000e-01	9.998313215643740e-01	9.999908948991799e-01	1.595733e-04
8.272000e-01	9.997934135784782e-01	9.999900705942881e-01	1.966570e-04
8.285000e-01	9.997619161926693e-01	9.999891716640615e-01	2.272555e-04
8.298000e-01	9.997400069362629e-01	9.999881913527300e-01	2.481844e-04
8.311000e-01	9.997311536325628e-01	9.999871222929576e-01	2.559687e-04
8.324000e-01	9.997391143988625e-01	9.999859564504867e-01	2.468421e-04
8.337000e-01	9.998263217369767e-01	9.999846850637721e-01	1.583633e-04
8.350000e-01	1.000009562036432e+00	9.999832985781520e-01	2.626346e-05
8.363000e-01	1.000228077973867e+00	9.999817865740618e-01	2.462914e-04
8.376000e-01	1.000482106397588e+00	9.999801376887539e-01	5.019687e-04
8.389000e-01	1.000505201159877e+00	9.999783395309328e-01	5.268616e-04
8.402000e-01	1.000226501494061e+00	9.999763785876667e-01	2.501229e-04
8.415000e-01	9.999766570893942e-01	9.999742401228787e-01	2.416967e-06
8.428000e-01	9.997584952035032e-01	9.999719080666526e-01	2.134129e-04
8.441000e-01	9.996608378214955e-01	9.999693648945273e-01	3.085271e-04
8.454000e-01	9.996738997217606e-01	9.999665914958702e-01	2.926918e-04
8.467000e-01	9.997077853940284e-01	9.999635670303492e-01	2.557816e-04
8.480000e-01	9.997582808181289e-01	9.999602687714186e-01	2.019880e-04
8.493000e-01	9.998213357604049e-01	9.999566719356576e-01	1.353362e-04
8.506000e-01	9.998930637737132e-01	9.999527494966711e-01	5.968572e-05
8.519000e-01	9.999697421974230e-01	9.999484719821693e-01	2.127022e-05
8.532000e-01	1.000047812157417e+00	9.999438072526998e-01	1.040049e-04
8.545000e-01	1.000123878566093e+00	9.999387202603833e-01	1.851583e-04
8.558000e-01	1.000194710122359e+00	9.999331727858400e-01	2.615373e-04
8.571000e-01	1.000257239311639e+00	9.999271231513476e-01	3.301162e-04
8.584000e-01	1.000308562405869e+00	9.999205259080827e-01	3.880365e-04
8.597000e-01	1.000345939463500e+00	9.999133314951120e-01	4.326080e-04
8.610000e-01	1.000366794329494e+00	9.999054858675837e-01	4.613085e-04
8.623000e-01	1.000368714635329e+00	9.998969300913515e-01	4.717845e-04
8.636000e-01	1.000349451798993e+00	9.998875999010031e-01	4.618519e-04
8.649000e-01	1.000306921024990e+00	9.998774252180036e-01	4.294958e-04
8.662000e-01	1.000239201304338e+00	9.998663296253665e-01	3.728717e-04
8.675000e-01	1.000144535414565e+00	9.998542297949431e-01	2.903056e-04
8.688000e-01	1.000021329919717e+00	9.998410348630798e-01	1.802951e-04
8.701000e-01	9.998681551703482e-01	9.998266457500029e-01	4.150942e-05
8.714000e-01	9.996837453035298e-01	9.998109544178880e-01	1.272091e-04
8.727000e-01	9.994669982428457e-01	9.997938430621207e-01	3.268448e-04
8.740000e-01	9.992169756983921e-01	9.997751832297667e-01	5.582075e-04
8.753000e-01	9.993342048508476e-01	9.997548348587413e-01	4.206300e-04
8.766000e-01	9.994819477102188e-01	9.997326452305972e-01	2.506975e-04
8.779000e-01	9.996126088139355e-01	9.997084478292226e-01	9.583902e-05
8.792000e-01	9.997208516505824e-01	9.996820610970686e-01	3.879055e-05
8.805000e-01	9.998023122732660e-01	9.996532870797870e-01	1.490252e-04
8.818000e-01	9.998535992996148e-01	9.996219099493731e-01	2.316894e-04
8.831000e-01	9.998722939117809e-01	9.995876943950355e-01	2.845995e-04
8.844000e-01	9.998569498564398e-01	9.995503838700945e-01	3.065660e-04
8.857000e-01	9.998070934447879e-01	9.995096986821933e-01	2.973948e-04
8.870000e-01	9.997232235525453e-01	9.994653339130182e-01	2.578896e-04
8.883000e-01	9.996068116199547e-01	9.994169571525522e-01	1.898545e-04
8.896000e-01	9.994603016517811e-01	9.993642060316048e-01	9.609562e-05
8.909000e-01	9.992871102173121e-01	9.993066855350017e-01	1.957532e-05
8.922000e-01	9.990916264503583e-01	9.992439650763361e-01	1.523386e-04
8.935000e-01	9.988792120492529e-01	9.991755753136017e-01	2.963633e-04
8.948000e-01	9.986562012768518e-01	9.991010046833246e-01	4.448034e-04
8.961000e-01	9.984299009605330e-01	9.990196956289832e-01	5.897947e-04
8.974000e-01	9.982085904921983e-01	9.989310404975580e-01	7.224500e-04
8.987000e-01	9.980015218282710e-01	9.988343770759670e-01	8.328552e-04
9.000000e-01	9.978189194896971e-01	9.987289837369187e-01	9.100642e-04
9.013000e-01	9.976719805619459e-01	9.986140741613621e-01	9.420936e-04
9.026000e-01	9.975728746950094e-01	9.984887916022099e-01	9.159169e-04
9.039000e-01	9.975347441034015e-01	9.983522026513801e-01	8.174585e-04
9.052000e-01	9.975766241643136e-01	9.982032904694216e-01	6.266663e-04
9.065000e-01	9.978165542100965e-01	9.980409474340998e-01	2.243932e-04
9.078000e-01	9.981179765657711e-01	9.978639671612962e-01	2.540094e-04
9.091000e-01	9.984800043206798e-01	9.976710358484532e-01	8.089685e-04
9.104000e-01	9.984847325517623e-01	9.974607228876058e-01	1.024010e-03
9.117000e-01	9.978251448881175e-01	9.972314706917813e-01	5.936742e-04
9.130000e-01	9.971903345852210e-01	9.969815836752917e-01	2.087509e-04
9.143000e-01	9.965827619149442e-01	9.967092163252087e-01	1.264544e-04
9.156000e-01	9.960855539661572e-01	9.964123602981834e-01	3.268063e-04
9.169000e-01	9.956562657947654e-01	9.960888304738080e-01	4.325647e-04
9.182000e-01	9.952575805739242e-01	9.957362498930310e-01	4.786693e-04
9.195000e-01	9.948787540725356e-01	9.953520335078253e-01	4.732794e-04
9.208000e-01	9.945088881468030e-01	9.949333706665338e-01	4.244825e-04
9.221000e-01	9.941369307402337e-01	9.944772062582263e-01	3.402755e-04
9.234000e-01	9.937516758836363e-01	9.939802204392335e-01	2.285446e-04
9.247000e-01	9.933417636951226e-01	9.934388068659837e-01	9.704317e-05
9.260000e-01	9.928956803801062e-01	9.928490493606965e-01	4.663102e-05
9.273000e-01	9.924017582313051e-01	9.922066969406750e-01	1.950613e-04
9.286000e-01	9.918481756287382e-01	9.915071371483556e-01	3.410385e-04
9.299000e-01	9.912229570397268e-01	9.907453676283262e-01	4.775894e-04
9.312000e-01	9.905139730188958e-01	9.899159659098290e-01	5.980071e-04
9.325000e-01	9.897089402081725e-01	9.890130573694068e-01	6.958828e-04
9.338000e-01	9.887954213367860e-01	9.880302813690913e-01	7.651400e-04
9.351000e-01	9.877608252212686e-01	9.869607555916983e-01	8.000696e-04
9.364000e-01	9.865924067654548e-01	9.857970386273086e-01	7.953681e-04
9.377000e-01	9.852772669604823e-01	9.845310909049536e-01	7.461761e-04
9.390000e-01	9.838023528847907e-01	9.831542341120191e-01	6.481188e-04
9.403000e-01	9.821544577041224e-01	9.816571093022569e-01	4.973484e-04
9.416000e-01	9.803202206715220e-01	9.800296339628415e-01	2.905867e-04
9.429000e-01	9.782861271273373e-01	9.782609583931757e-01	2.516873e-05
9.442000e-01	9.760385084992181e-01	9.763394218445388e-01	3.009133e-04
9.455000e-01	9.735635423021174e-01	9.742525089817571e-01	6.889667e-04
9.468000e-01	9.714314499416130e-01	9.719868073572502e-01	5.553574e-04
9.481000e-01	9.692185687762743e-01	9.695279667353555e-01	3.093980e-04
9.494000e-01	9.667834535920120e-01	9.668606612717919e-01	7.720768e-05
9.507000e-01	9.641026889919194e-01	9.639685557400322e-01	1.341333e-04
9.520000e-01	9.611530785458464e-01	9.608342772032363e-01	3.188013e-04
9.533000e-01	9.579116447903914e-01	9.574393937562860e-01	4.722510e-04
9.546000e-01	9.543556292289163e-01	9.537644022054655e-01	5.912270e-04
9.559000e-01	9.504624923315285e-01	9.497887268097336e-01	6.737655e-04
9.572000e-01	9.462099135350932e-01	9.454907314723155e-01	7.191821e-04
9.585000e-01	9.415757912432302e-01	9.408477480364710e-01	7.280432e-04
9.598000e-01	9.365382428263128e-01	9.358361235948253e-01	7.021192e-04
9.611000e-01	9.310756046214683e-01	9.304312899538041e-01	6.443147e-04
9.624000e-01	9.251664319325809e-01	9.246078585865679e-01	5.585733e-04
9.637000e-01	9.187894990302814e-01	9.183397445384054e-01	4.497545e-04
9.650000e-01	9.119237991519630e-01	9.116003227929411e-01	3.234764e-04
9.663000e-01	9.045485445017691e-01	9.043626205367270e-01	1.859240e-04
9.676000e-01	8.966431662505979e-01	8.965995485417489e-01	4.361771e-05
9.689000e-01	8.881873145361058e-01	8.882841744850888e-01	9.685995e-05
9.702000e-01	8.791608584626927e-01	8.793900404068331e-01	2.291819e-04
9.715000e-01	8.695438861015232e-01	8.698915256370020e-01	3.476395e-04
9.728000e-01	8.593167044905120e-01	8.597642553696117e-01	4.475509e-04
9.741000e-01	8.484598396343281e-01	8.489855536057985e-01	5.257140e-04
9.754000e-01	8.369540365043954e-01	8.375349374193015e-01	5.809009e-04
9.767000e-01	8.247802590388953e-01	8.253946474266195e-01	6.143884e-04
9.780000e-01	8.117017752944606e-01	8.125502070042590e-01	8.484317e-04
9.793000e-01	7.979258809731173e-01	7.989910002494700e-01	1.065119e-03
9.806000e-01	7.834934568450034e-01	7.847108560240117e-01	1.217399e-03
9.819000e-01	7.684078895191263e-01	7.697086227841554e-01	1.300733e-03
9.832000e-01	7.526318441995344e-01	7.539887164489499e-01	1.356872e-03
9.845000e-01	7.361692241761425e-01	7.375616214876259e-01	1.392397e-03
9.858000e-01	7.190538151113984e-01	7.204443239304574e-01	1.390509e-03
9.871000e-01	7.010804093180028e-01	7.026606543447302e-01	1.580245e-03
9.884000e-01	6.824349786665121e-01	6.842415191748599e-01	1.806541e-03
9.897000e-01	6.632860696725048e-01	6.652250003905832e-01	1.938931e-03
9.910000e-01	6.436962549579874e-01	6.456563062257973e-01	1.960051e-03
9.923000e-01	6.237267608952424e-01	6.255875599432241e-01	1.860799e-03
9.936000e-01	6.034374676068013e-01	6.050774189417368e-01	1.639951e-03
9.949000e-01	5.828869089654510e-01	5.841905229354054e-01	1.303614e-03
9.962000e-01	5.621322725942347e-01	5.629967770623973e-01	8.645045e-04
9.975000e-01	5.412293998664570e-01	5.415704832168027e-01	3.410834e-04
9.988000e-01	5.202327859056510e-01	5.199893401555759e-01	2.434458e-04
1.000100e+00	4.991955795856546e-01	4.983333395061456e-01	8.622401e-04
1.001400e+00	4.781695835305114e-01	4.766835901961487e-01	1.485993e-03
1.002700e+00	4.572052541145489e-01	4.551211076264176e-01	2.084146e-03
1.004000e+00	4.363517014623511e-01	4.337256058045644e-01	2.626096e-03
1.005300e+00	4.156566894487284e-01	4.125743304969888e-01	3.082359e-03
1.006600e+00	3.951666356987962e-01	3.917409692534866e-01	3.425666e-03
1.007900e+00	3.749266115878770e-01	3.712946700902914e-01	3.631941e-03
1.009200e+00	3.549803422415762e-01	3.512991950109216e-01	3.681147e-03
1.010500e+00	3.353702065357485e-01	3.318122278318313e-01	3.557979e-03
1.011800e+00	3.161372370965033e-01	3.128848484610748e-01	3.252389e-03
1.013100e+00	2.973211203002128e-01	2.945611783601334e-01	2.759942e-03
1.014400e+00	2.789601962734855e-01	2.768781948756106e-01	2.082001e-03
1.015700e+00	2.610914588932040e-01	2.598657058564841e-01	1.225753e-03
1.017000e+00	2.437505557865011e-01	2.435464707695942e-01	2.040850e-04
1.018300e+00	2.278449458622214e-01	2.279364505732138e-01	9.150471e-05
1.019600e+00	2.129285586171412e-01	2.130451659724913e-01	1.166074e-04
1.020900e+00	1.986717440674848e-01	1.988761423270525e-01	2.043983e-04
1.022200e+00	1.850792777106326e-01	1.854274192929778e-01	3.481416e-04
1.023500e+00	1.721535588847826e-01	1.726921040829438e-01	5.385452e-04
1.024800e+00	1.598946107689106e-01	1.606589488108820e-01	7.643380e-04
1.026100e+00	1.483000803828189e-01	1.493129345308455e-01	1.012854e-03
1.027400e+00	1.373652385870988e-01	1.386358470711141e-01	1.270608e-03
1.028700e+00	1.270829800831543e-01	1.286068324144017e-01	1.523852e-03
1.030000e+00	1.174438234132044e-01	1.192029220221174e-01	1.759099e-03
1.031300e+00	1.084359109602521e-01	1.103995210204552e-01	1.963610e-03
1.032600e+00	1.000450089481216e-01	1.021708544679789e-01	2.125846e-03
1.033900e+00	9.225450744142760e-02	9.449036895015779e-02	2.235862e-03
1.035200e+00	8.504542034560607e-02	8.733108846720078e-02	2.285668e-03
1.036500e+00	7.839638540688894e-02	8.066592498991913e-02	2.269540e-03
1.037800e+00	7.228366421230889e-02	7.446794516602780e-02	2.184281e-03
1.039100e+00	6.668114218971236e-02	6.871059548866301e-02	2.029453e-03
1.040400e+00	6.156032860774063e-02	6.336788882118945e-02	1.807560e-03
1.041700e+00	5.689035657585097e-02	5.841455554239517e-02	1.524199e-03
1.043000e+00	5.263798304429938e-02	5.382616276922978e-02	1.188180e-03
1.044300e+00	4.876758880414435e-02	4.957920516537342e-02	8.116164e-04
1.045600e+00	4.524117848725341e-02	4.565117078444347e-02	4.099923e-04
1.046900e+00	4.201838056629754e-02	4.202058525511684e-02	2.204689e-06
1.048200e+00	3.905644735475236e-02	3.866703741617136e-02	3.894099e-04
1.049500e+00	3.611791320116189e-02	3.557118927263644e-02	5.467239e-04
1.050800e+00	3.331850162708039e-02	3.271477288649047e-02	6.037287e-04
1.052100e+00	3.071085107928058e-02	3.008057654961378e-02	6.302745e-04
1.053400e+00	2.830507131406909e-02	2.765242232282292e-02	6.526490e-04
1.054700e+00	2.623499067011722e-02	2.541513677014820e-02	8.198539e-04
1.056000e+00	2.430735304834706e-02	2.335451647697735e-02	9.528366e-04
1.057300e+00	2.251057220052717e-02	2.145728971760302e-02	1.053282e-03
1.058600e+00	2.078511607098120e-02	1.971107543390102e-02	1.074041e-03
1.059900e+00	1.913605348809398e-02	1.810434050299147e-02	1.031713e-03
1.061200e+00	1.759388121990628e-02	1.662635610788146e-02	9.675251e-04
1.062500e+00	1.615383855080150e-02	1.526715388037467e-02	8.866847e-04
1.063800e+00	1.481127996372577e-02	1.401748235911443e-02	7.937976e-04
1.065100e+00	1.356167514019298e-02	1.286876419605255e-02	6.929109e-04
1.066400e+00	1.240060896027847e-02	1.181305445048261e-02	5.875545e-04
1.067700e+00	1.132378150262387e-02	1.084300022961828e-02	4.807813e-04
1.069000e+00	1.032700804443498e-02	9.951801866904203e-03	3.752062e-04
1.070300e+00	9.406219061482115e-03	9.133175772519568e-03	2.730433e-04
1.071600e+00	8.557460228100467e-03	8.381319043415334e-03	1.761412e-04
1.072900e+00	7.776892417188939e-03	7.690875881508350e-03	8.601654e-05
1.074200e+00	7.060791700211856e-03	7.056905837183232e-03	3.885863e-06
1.075500e+00	6.405549347197832e-03	6.474853869976044e-03	6.930452e-05
1.076800e+00	5.807671826740026e-03	5.940522198340291e-03	1.328504e-04
1.078100e+00	5.263780805996340e-03	5.450043894879208e-03	1.862631e-04
1.079400e+00	4.770613150688711e-03	4.999858171672501e-03	2.292450e-04
1.080700e+00	4.325020925104044e-03	4.586687291703886e-03	2.616664e-04
1.082000e+00	3.923971392094206e-03	4.207515036358987e-03	2.835436e-04
1.083300e+00	3.564547013074749e-03	3.859566655061331e-03	2.950196e-04
1.084600e+00	3.243945448026477e-03	3.540290220946553e-03	2.963448e-04
1.085900e+00	2.959479555494299e-03	3.247339315689100e-03	2.878598e-04
1.087200e+00	2.708577392587936e-03	2.978556966937601e-03	2.699796e-04
1.088500e+00	2.488782214981877e-03	2.731960763011054e-03	2.431785e-04
1.089800e+00	2.294121085093931e-03	2.505729071381978e-03	2.116080e-04
1.091100e+00	2.118626575774035e-03	2.298188289850016e-03	1.795617e-04
1.092400e+00	1.961322575123887e-03	2.107801062043214e-03	1.464785e-04
1.093700e+00	1.820067051913290e-03	1.933155391882653e-03	1.130883e-04
1.095000e+00	1.692860405306705e-03	1.772954594792144e-03	8.009419e-05
1.096300e+00	1.577845464863358e-03	1.626008026677809e-03	4.816256e-05
1.097600e+00	1.473307490537481e-03	1.491222534964583e-03	1.791504e-05
1.098900e+00	1.377674172677964e-03	1.367594579221262e-03	1.007959e-05
1.100200e+00	1.289515632028742e-03	1.254202972096862e-03	3.531266e-05
1.101500e+00	1.207544419728476e-03	1.150202194392022e-03	5.734223e-05
1.102800e+00	1.130615517310623e-03	1.054816241092169e-03	7.579928e-05
1.104100e+00	1.057726336703560e-03	9.673329580677674e-04	9.039338e-05
1.105400e+00	9.880167202304740e-04	8.870988318977696e-04	1.009179e-04
1.106700e+00	9.207689406093945e-04	8.135141978885897e-04	1.072547e-04
1.108000e+00	8.554077009532099e-04	7.460288338367030e-04	1.093789e-04
1.109300e+00	7.915001347695817e-04	6.841379094202874e-04	1.073622e-04
1.110600e+00	7.287558059610777e-04	6.273782633048456e-04	1.013775e-04
1.111900e+00	6.670267088250835e-04	5.753249821107087e-04	9.170173e-05
1.113200e+00	6.063072680538224e-04	5.275882573234742e-04	7.871901e-05
1.114500e+00	5.467343387343779e-04	4.838104980334589e-04	6.292384e-05
1.115800e+00	4.885872063485927e-04	4.436636790743396e-04	4.492353e-05
1.117100e+00	4.322875867732872e-04	4.068469056996835e-04	2.544068e-05
1.118400e+00	3.783996262799841e-04	3.730841773933060e-04	5.315449e-06
1.119700e+00	3.276299015351232e-04	3.421223347647566e-04	1.449243e-05
1.121000e+00	2.865864539053268e-04	3.137291747359894e-04	2.714272e-05
1.122300e+00	2.531090365061306e-04	2.876917203898577e-04	3.458268e-05
1.123600e+00	2.232896995019325e-04	2.638146329283134e-04	4.052493e-05
1.124900e+00	1.973086095913913e-04	2.419187541842014e-04	4.461014e-05
1.126200e+00	1.763259914994463e-04	2.218397690523189e-04	4.551378e-05
1.127500e+00	1.582808092952770e-04	2.034269780552040e-04	4.514617e-05
1.128800e+00	1.429194755430707e-04	1.865421710447454e-04	4.362270e-05
1.130100e+00	1.305281473105271e-04	1.710585937646884e-04	4.053045e-05
1.131400e+00	1.207797851264440e-04	1.568599996668721e-04	3.608021e-05
1.132700e+00	1.126866059013256e-04	1.438397799894621e-04	3.115317e-05
1.134000e+00	1.060027166415741e-04	1.319001656720965e-04	2.589745e-05
1.135300e+00	1.004973778254534e-04	1.209514952049705e-04	2.045412e-05
1.136600e+00	9.595500340309077e-05	1.109115429891932e-04	1.495654e-05
1.137900e+00	9.217516079647063e-05	1.017049032278375e-04	9.529742e-06
1.139200e+00	8.897257089944319e-05	9.326242477381027e-05	4.289854e-06
1.140500e+00	8.617710807772282e-05	8.552069273455857e-05	6.564153e-07
1.141800e+00	8.363380016887963e-05	7.842155297750874e-05	5.212247e-06
1.143100e+00	8.120282848235046e-05	7.191167599628251e-05	9.291152e-06
1.144400e+00	7.875952779943055e-05	6.594215688802460e-05	1.281737e-05
1.145700e+00	7.619438637327862e-05	6.046814845926404e-05	1.572624e-05
1.147000e+00	7.341304592891788e-05	5.544852472279481e-05	1.796452e-05
1.148300e+00	7.033630166322803e-05	5.084557227333300e-05	1.949073e-05
1.149600e+00	6.690010224495554e-05	4.662470723661232e-05	2.027540e-05
1.150900e+00	6.305554981470280e-05	4.275421567641056e-05	2.030133e-05
1.152200e+00	5.876889998494141e-05	3.920501551854347e-05	1.956388e-05
1.153500e+00	5.402156184000177e-05	3.595043821086171e-05	1.807112e-05
1.154800e+00	4.881009793607225e-05	3.296602848538004e-05	1.584407e-05
1.156100e+00	4.314622430120995e-05	3.022936072353652e-05	1.291686e-05
1.157400e+00	3.705681043532418e-05	2.771987054941221e-05	9.336940e-06
1.158700e+00	3.058387931019822e-05	2.541870038944556e-05	5.165179e-06
1.160000e+00	2.378460736947152e-05	2.330855784140488e-05	4.760495e-07
1.161300e+00	1.866226745280754e-05	2.137358579115514e-05	2.711318e-06
1.162600e+00	1.594849559092435e-05	1.959924330353880e-05	3.650748e-06
1.163900e+00	1.350387227723856e-05	1.797219639426873e-05	4.468324e-06
1.165200e+00	1.132610020834079e-05	1.648021786367706e-05	5.154118e-06
1.166500e+00	9.411168173242749e-06	1.511209544097524e-05	5.700927e-06
1.167800e+00	7.753351053374616e-06	1.385754754990641e-05	6.104196e-06
1.169100e+00	6.345209822589096e-06	1.270714606376036e-05	6.361936e-06
1.170400e+00	5.177591547158617e-06	1.165224547006954e-05	6.474654e-06
1.171700e+00	4.239629385776062e-06	1.068491791335294e-05	6.445289e-06
1.173000e+00	3.518742589554982e-06	9.797893628325285e-06	6.279151e-06
1.174300e+00	3.000636502028541e-06	8.984506316404018e-06	5.983870e-06
1.175600e+00	2.669302559151688e-06	8.238643055423250e-06	5.569340e-06
1.176900e+00	2.507018289298699e-06	7.554698366446358e-06	5.047680e-06
1.178200e+00	2.494347313264869e-06	6.927532092779240e-06	4.433185e-06
1.179500e+00	2.610139344265747e-06	6.352430774862770e-06	3.742291e-06
1.180800e+00	2.831530187937564e-06	5.825072230971846e-06	2.993542e-06
1.182100e+00	3.133941742336542e-06	5.341493077704281e-06	2.207551e-06
1.183400e+00	3.491081997939914e-06	4.898058946299078e-06	1.406977e-06
1.184700e+00	3.874945037645011e-06	4.491437171076208e-06	6.164921e-07
1.186000e+00	4.255811036769714e-06	4.118571744832585e-06	1.372393e-07
1.187300e+00	4.602246263052333e-06	3.776660353060791e-06	8.255859e-07
1.188600e+00	4.881103076651571e-06	3.463133314461114e-06	1.417970e-06
1.189900e+00	5.057519930146861e-06	3.175634269533035e-06	1.881886e-06
1.191200e+00	5.094921368537778e-06	2.912002472162240e-06	2.182919e-06
1.192500e+00	4.900004132414954e-06	2.670256551154385e-06	2.229748e-06
1.193800e+00	4.535879875915309e-06	2.448579619711115e-06	2.087300e-06
1.195100e+00	4.091148900283446e-06	2.245305620966177e-06	1.845843e-06
1.196400e+00	3.561334551895013e-06	2.058906806984721e-06	1.502428e-06
1.197700e+00	2.431024304029754e-06	1.887982257144391e-06	5.430420e-07
1.199000e+00	1.364932750488825e-06	1.731247349623165e-06	3.663146e-07
1.200300e+00	4.365440096044189e-07	1.587524106879889e-06	1.150980e-06
1.201600e+00	-2.033761092995789e-07	1.455732342581338e-06	1.659108e-06
1.202900e+00	-4.241535134009245e-07	1.334881543447288e-06	1.759035e-06
1.204200e+00	-5.730200994373035e-07	1.224063425010581e-06	1.797084e-06
1.205500e+00	-6.592356671053247e-07	1.122445105349912e-06	1.781681e-06
1.206800e+00	-6.915840834126197e-07	1.029262845497222e-06	1.720847e-06
1.208100e+00	-6.783732826774624e-07	9.438163094806420e-07	1.622190e-06
1.209400e+00	-6.274352665289089e-07	8.654633008659999e-07	1.492899e-06
1.210700e+00	-5.461261039068695e-07	7.936149362431601e-07	1.339741e-06
1.212000e+00	-4.413259310620377e-07	7.277312193842875e-07	1.169057e-06
1.213300e+00	-3.194389515557925e-07	6.673169828140192e-07	9.867559e-07
1.214600e+00	-1.863934362604543e-07	6.119181662913332e-07	7.983116e-07
1.215900e+00	-4.764172335891118e-08	5.611184042345784e-07	6.087601e-07
1.217200e+00	9.183978165488117e-08	5.145358964437863e-07	4.226961e-07
1.218500e+00	2.275506059763182e-07	4.718205386019048e-07	2.442699e-07
1.219800e+00	3.554662094901032e-07	4.326512909901310e-07	7.718508e-08
1.221100e+00	4.720379847700087e-07	3.967337656419481e-07	7.530422e-08
1.222400e+00	5.741932570790663e-07	3.637980138020800e-07	2.103952e-07
1.223700e+00	6.593352843695220e-07	3.335964970622387e-07	3.257388e-07
1.225000e+00	7.253432572828120e-07	3.059022269256269e-07	4.194410e-07
1.226300e+00	7.705722991496513e-07	2.805070588179928e-07	4.900652e-07
1.227600e+00	7.938534659898953e-07	2.572201277239022e-07	5.366333e-07
1.228900e+00	7.944937465126371e-07	2.358664136909433e-07	5.586273e-07
1.230200e+00	7.722760621161815e-07	2.162854264209104e-07	5.559906e-07
1.231500e+00	7.274592668880658e-07	1.983299990617946e-07	5.291293e-07
1.232800e+00	6.547550819941619e-07	1.818651821351445e-07	4.728899e-07
1.234100e+00	5.612805666265462e-07	1.667672292860598e-07	3.945133e-07
1.235400e+00	4.665226172563947e-07	1.529226672328255e-07	3.136000e-07
1.236700e+00	3.723642763756155e-07	1.402274429265142e-07	2.321368e-07
1.238000e+00	2.805058329201911e-07	1.285861415106444e-07	1.519197e-07
1.239300e+00	1.924648222700540e-07	1.179112692034182e-07	7.455355e-08
1.240600e+00	1.095760262494229e-07	1.081225957129292e-07	1.453431e-09
1.241900e+00	3.299147312638360e-08	9.914655124297670e-08	6.615508e-08
1.243200e+00	-3.631956238678612e-08	9.091567355773122e-08	1.272352e-07
1.244500e+00	-9.757055913376519e-08	8.336810094938599e-08	1.809387e-07
1.245800e+00	-1.501577495141578e-07	7.644710729815748e-08	2.266049e-07
1.247100e+00	-1.936601194834808e-07	7.010067573023442e-08	2.637608e-07
1.248400e+00	-2.278394085532195e-07	6.428110766938983e-08	2.921205e-07
1.249700e+00	-2.526401097907397e-07	5.894466434401636e-08	3.115848e-07
1.251000e+00	-2.681894698193486e-07	5.405123805519000e-08	3.222407e-07
1.252300e+00	-2.747974888182800e-07	4.956405073512903e-08	3.243615e-07
1.253600e+00	-2.729569205226955e-07	4.544937753046573e-08	3.184063e-07
1.254900e+00	-2.633432722236785e-07	4.167629333284269e-08	3.050196e-07
1.256200e+00	-2.468148047682334e-07	3.821644035183434e-08	2.850312e-07
1.257500e+00	-2.244125325593166e-07	3.504381498330064e-08	2.594563e-07
1.258800e+00	-1.973602235557715e-07	3.213457237132158e-08	2.294948e-07
1.260100e+00	-1.670643992724039e-07	2.946684719487352e-08	1.965312e-07
1.261400e+00	-1.351143347799080e-07	2.702058933227337e-08	1.621349e-07
1.262700e+00	-1.032820587049229e-07	2.477741316831796e-08	1.280595e-07
1.264000e+00	-6.977466717285927e-08	2.272045941151927e-08	9.249513e-08
1.265300e+00	-2.522033482206352e-08	2.083426838288345e-08	4.605460e-08
1.266600e+00	2.738527418104313e-08	1.910466382391855e-08	8.280610e-09
1.267900e+00	8.784241346800979e-08	1.751864635056594e-08	7.032377e-08
1.269200e+00	4.893817439174596e-08	1.606429575230539e-08	3.287388e-08
1.270500e+00	-1.350187357697615e-08	1.473068140210793e-08	2.823255e-08
1.271800e+00	-6.906422422981726e-08	1.350778010391380e-08	8.257200e-08
1.273100e+00	-1.084964795664976e-07	1.238640076018900e-08	1.208829e-07
1.274400e+00	-1.051679498112211e-07	1.135811529336824e-08	1.165261e-07
1.275700e+00	-1.005538820790154e-07	1.041519530201831e-08	1.109691e-07
1.277000e+00	-9.488528727532679e-08	9.550553975625982e-09	1.044358e-07
1.278300e+00	-8.837729028916322e-08	8.757692831465133e-09	9.713498e-08
1.279600e+00	-8.122912999310499e-08	8.030652873224603e-09	8.925978e-08
1.280900e+00	-7.362415924329738e-08	7.363969804310793e-09	8.098813e-08
1.282200e+00	-6.572984487945231e-08	6.752632959221041e-09	7.248248e-08
1.283500e+00	-5.769776772485132e-08	6.192047644322628e-09	6.388982e-08
1.284800e+00	-4.966362258633433e-08	5.678000604996421e-09	5.534162e-08
1.286100e+00	-4.174721825431622e-08	5.206628359606350e-09	4.695385e-08
1.287400e+00	-3.405247750277593e-08	4.774388162294581e-09	3.882687e-08
1.288700e+00	-2.666743708925906e-08	4.378031376367335e-09	3.104547e-08
1.290000e+00	-1.966424775488030e-08	4.014579058149938e-09	2.367883e-08
1.291300e+00	-1.309917422431175e-08	3.681299567802940e-09	1.678047e-08
1.292600e+00	-7.012595205808192e-09	3.375688038829445e-09	1.038828e-08
1.293900e+00	-1.429003391175609e-09	3.095447551965372e-09	4.524451e-09
1.295200e+00	3.642994544204507e-09	2.838471871964819e-09	8.045227e-10
1.296500e+00	8.210677941384736e-09	2.602829617529235e-09	5.607848e-09
1.297800e+00	1.229721215785681e-08	2.386749745406114e-09	9.910462e-09
1.299100e+00	1.594164856753566e-08	2.188608239559615e-09	1.375304e-08
1.300400e+00	1.919892456077904e-08	2.006915905368324e-09	1.719201e-08
1.301700e+00	2.213986354437288e-08	1.840307177117288e-09	2.029956e-08
1.303000e+00	2.485117494153744e-08	1.687529854660751e-09	2.316365e-08
1.304300e+00	2.666090236424500e-08	1.547435692119638e-09	2.511347e-08
1.305600e+00	2.575792961224543e-08	1.418971767879850e-09	2.433896e-08
1.306900e+00	2.397850423282379e-08	1.301172571029772e-09	2.267733e-08
1.308200e+00	2.148139808511972e-08	1.193152744760615e-09	2.028825e-08
1.309500e+00	1.841564438224308e-08	1.094100432189673e-09	1.732154e-08
1.310800e+00	1.492053769127403e-08	1.003271174595470e-09	1.391727e-08
1.312100e+00	1.112563393326433e-08	9.199823162048733e-10	1.020565e-08
1.313400e+00	7.150750383232217e-09	8.436078734795459e-10	6.307143e-09
1.314700e+00	3.105965670168653e-09	7.735738303405191e-10	2.332392e-09
1.316000e+00	-9.083802229607738e-10	7.093538239704045e-10	1.617734e-09
1.317300e+00	-4.801685959228442e-09	6.504651887684005e-10	5.452151e-09
1.318600e+00	-8.493088847729680e-09	5.964653287258597e-10	9.089554e-09
1.319900e+00	-1.191146484359460e-08	5.469483909570403e-10	1.245841e-08
1.321200e+00	-1.499542854798019e-08	5.015422153845745e-10	1.549697e-08
1.322500e+00	-1.769333320807042e-08	4.599055376537170e-10	1.815324e-08
1.323800e+00	-1.996327071708489e-08	4.217254242529380e-10	2.038500e-08
1.325100e+00	-2.177307161426839e-08	3.867149205641312e-10	2.215979e-08
1.326400e+00	-2.310030508489853e-08	3.546108941650733e-10	2.345492e-08
1.327700e+00	-2.393227896027935e-08	3.251720571753009e-10	2.425745e-08
1.329000e+00	-2.426603971774673e-08	2.981771527812688e-10	2.456422e-08
1.330300e+00	-2.410837248066592e-08	2.734232923114033e-10	2.438180e-08
1.331600e+00	-2.347580101843171e-08	2.507244303626999e-10	2.372653e-08
1.332900e+00	-2.239458774646761e-08	2.299099665180813e-10	2.262450e-08
1.334200e+00	-2.090073372622859e-08	2.108234631455338e-10	2.111156e-08
1.335500e+00	-1.803004986132853e-08	1.933214696419497e-10	1.822337e-08
1.336800e+00	-1.310375732241746e-08	1.772724442851455e-10	1.328103e-08
1.338100e+00	-6.354957892154296e-09	1.625557655908118e-10	6.517514e-09
1.339400e+00	2.290106953396780e-09	1.490608257438965e-10	2.141046e-09
1.340700e+00	-8.403949104246386e-10	1.366861992908812e-10	9.770811e-10
1.342000e+00	-6.860029552452053e-09	1.253388808449745e-10	6.985368e-09
1.343300e+00	-1.213199575453003e-08	1.149335860749447e-10	1.224693e-08
1.344600e+00	-1.660704795516442e-08	1.053921107239957e-10	1.671244e-08
1.345900e+00	-1.616028953986037e-08	9.664274284113359e-11	1.625693e-08
1.347200e+00	-1.450589026809490e-08	8.861972380750730e-11	1.459451e-08
1.348500e+00	-1.285850868179855e-08	8.126275410688378e-11	1.293977e-08
1.349800e+00	-1.124191371158968e-08	7.451654012570992e-11	1.131643e-08
1.351100e+00	-9.677268654119608e-09	6.833037857663982e-11	9.745599e-09
1.352400e+00	-8.183131172064903e-09	6.265777542204277e-11	8.245789e-09
1.353700e+00	-6.775453294133411e-09	5.745609643350486e-11	6.832909e-09
1.355000e+00	-5.467581415061924e-09	5.268624676090105e-11	5.520268e-09
1.356300e+00	-4.270256295614645e-09	4.831237710278210e-11	4.318569e-09
1.357600e+00	-3.191613062587748e-09	4.430161426971987e-11	3.235915e-09
1.358900e+00	-2.237181208803713e-09	4.062381411552015e-11	2.277805e-09
1.360200e+00	-1.409884593115650e-09	3.725133497945268e-11	1.447136e-09
1.361500e+00	-7.100414404053779e-10	3.415882993667133e-11	7.442003e-10
1.362800e+00	-1.353643415837974e-10	3.132305629545195e-11	1.666874e-10
1.364100e+00	3.190397464089713e-10	2.872270090945218e-11	2.903170e-10
1.365400e+00	6.606695006041633e-10	2.633821999207108e-11	6.343313e-10
1.366700e+00	8.996292320034384e-10	2.415169222899619e-11	8.754775e-10
1.368000e+00	1.048628885579549e-09	2.214668408493992e-11	1.026482e-09
1.369300e+00	1.122984040276160e-09	2.030812629225174e-11	1.102676e-09
1.370600e+00	1.140615909007854e-09	1.862220059311039e-11	1.121994e-09
1.371900e+00	1.122051338660127e-09	1.707623588407033e-11	1.104975e-09
1.373200e+00	1.090422810089365e-09	1.565861298241236e-11	1.074764e-09
1.374500e+00	1.071468438122909e-09	1.435867729853087e-11	1.057110e-09
1.375800e+00	1.189166730787208e-09	1.316665875801946e-11	1.176000e-09
1.377100e+00	1.337415376812949e-09	1.207359837161719e-11	1.325342e-09
1.378400e+00	1.366522420681339e-09	1.107128090111043e-11	1.355451e-09
1.379700e+00	1.295699463059644e-09	1.015217311513576e-11	1.285547e-09
1.381000e+00	1.143134836448458e-09	9.309367170816371e-12	1.133825e-09
1.382300e+00	9.259936051812356e-10	8.536528695699438e-12	9.174571e-10
1.383600e+00	6.604175654247726e-10	7.827849179796305e-12	6.525897e-10
1.384900e+00	3.615252451785282e-10	7.178002319900809e-12	3.543472e-10
1.386200e+00	4.341190427563005e-11	6.582103988089461e-12	3.682980e-11
1.387500e+00	-2.808504656179759e-10	6.035675523523809e-12	2.868861e-10
1.388800e+00	-5.992131410034965e-10	5.534610071670362e-12	6.047478e-10
1.390100e+00	-9.006506665486053e-10	5.075141717948231e-12	9.057258e-10
1.391400e+00	-1.175160855088399e-09	4.653817183815161e-12	1.179815e-09
1.392700e+00	-1.413764787624284e-09	4.267469872571162e-12	1.418032e-09
1.394000e+00	-1.608506813324923e-09	3.913196069806304e-12	1.612420e-09
1.395300e+00	-1.752454549525971e-09	3.588333119624436e-12	1.756043e-09
1.396600e+00	-1.839698881729788e-09	3.290439412618206e-12	1.842989e-09
1.397900e+00	-1.865353963605722e-09	3.017276035187090e-12	1.868371e-09
1.399200e+00	-1.825557216990022e-09	2.766789942280108e-12	1.828324e-09
1.400500e+00	-1.717469331885897e-09	2.537098527091766e-12	1.720006e-09
1.401800e+00	-1.539274266463356e-09	2.326475471739739e-12	1.541601e-09
1.403100e+00	-1.290179247059394e-09	2.133337772581821e-12	1.292313e-09
1.404400e+00	-1.218278616348762e-09	1.956233842655104e-12	1.220235e-09
1.405700e+00	-1.057982058381485e-09	1.793832601818953e-12	1.059776e-09
1.407000e+00	-6.909533933932905e-10	1.644913472604685e-12	6.925983e-10
1.408300e+00	-1.078491372034601e-10	1.508357206582474e-12	1.093575e-10
1.409600e+00	7.017661830547201e-10	1.383137472299232e-12	7.003830e-10
1.410900e+00	1.457346532309205e-09	1.268313141561951e-12	1.456078e-09
1.412200e+00	7.502582073863667e-10	1.163021216094070e-12	7.490952e-10
1.413500e+00	1.346277785831597e-10	1.066470341401010e-12	1.335613e-10
1.414800e+00	-3.858509396995140e-10	9.779348590971141e-13	3.868289e-10
1.416100e+00	-8.077557114379689e-10	8.967493529927782e-13	8.086525e-10
1.417400e+00	-1.127935878988197e-09	8.223036479499073e-13	1.128758e-09
1.418700e+00	-1.343512363084055e-09	7.540382239195954e-13	1.344266e-09
1.420000e+00	-1.261097682163136e-09	6.914400106935349e-13	1.261789e-09
1.421300e+00	-1.029510704933395e-09	6.340385317639429e-13	1.030145e-09
1.422600e+00	-8.136704394687317e-10	5.814023683098184e-13	8.142518e-10
1.423900e+00	-6.151960301859327e-10	5.331359167333760e-13	6.157292e-10
1.425200e+00	-4.353118747103578e-10	4.888764153772301e-13	4.358008e-10
1.426500e+00	-2.748476238756419e-10	4.482912180752872e-13	2.752959e-10
1.427800e+00	-1.342381817237700e-10	4.110752940461513e-13	1.346493e-10
1.429100e+00	-1.352370550511340e-11	3.769489353386245e-13	1.390065e-11
1.430400e+00	8.765039432172638e-11	3.456556545988024e-13	8.730474e-11
1.431700e+00	1.700334540896921e-10	3.169602573589772e-13	1.697165e-10
1.433000e+00	2.347695569233260e-10	2.906470743598329e-13	2.344789e-10
1.434300e+00	2.833975327389661e-10	2.665183406203932e-13	2.831310e-10
1.435600e+00	3.178509582444933e-10	2.443927090733745e-13	3.176066e-10
1.436900e+00	3.404581569394936e-10	2.241038875943340e-13	3.402341e-10
1.438200e+00	3.539421991151714e-10	2.054993891810985e-13	3.537367e-10
1.439500e+00	3.614209018543789e-10	1.884393858898625e-13	3.612325e-10
1.440800e+00	3.664068290316406e-10	1.727956579143615e-13	3.662340e-10
1.442100e+00	3.728072913131124e-10	1.584506299097648e-13	3.726488e-10
1.443400e+00	3.849243461566168e-10	1.452964873182327e-13	3.847790e-10
1.444700e+00	4.074547978116078e-10	1.332343660548422e-13	4.073216e-10
1.446000e+00	4.333460229192595e-10	1.221736094635006e-13	4.332238e-10
1.447300e+00	4.104106817945585e-10	1.120310869584162e-13	4.102987e-10
1.448600e+00	3.808097672414169e-10	1.027305692301266e-13	3.807070e-10
1.449900e+00	3.477291180681674e-10	9.420215532017890e-14	3.476349e-10
1.451200e+00	3.142048621558170e-10	8.638174725858490e-14	3.141185e-10
1.452500e+00	2.831234164579514e-10	7.921056831539280e-14	2.830442e-10
1.453800e+00	2.572214870007462e-10	7.263472124574029e-14	2.571489e-10
1.455100e+00	2.390860688830207e-10	6.660478320821691e-14	2.390195e-10
1.456400e+00	2.311544462761947e-10	6.107543431198548e-14	2.310934e-10
1.457700e+00	2.357141924242968e-10	5.600511700092808e-14	2.356582e-10
1.459000e+00	2.549031696439601e-10	5.135572371480001e-14	2.548518e-10
1.460300e+00	2.907095293244480e-10	4.709231047989921e-14	2.906624e-10
1.461600e+00	3.449717119276207e-10	4.318283427668097e-14	3.449285e-10
1.462900e+00	4.193784469879505e-10	3.959791221038620e-14	4.193388e-10
1.464200e+00	5.154687531125234e-10	3.631060067468000e-14	5.154324e-10
1.465500e+00	6.346319379809891e-10	3.329619284852833e-14	6.345986e-10
1.466814e+00	6.364948389127477e-10	3.050428553005858e-14	6.364643e-10
1.468136e+00	5.692092577075456e-10	2.793087093656649e-14	5.691813e-10
1.469459e+00	5.062997435725308e-10	2.557261509944550e-14	5.062742e-10
1.470783e+00	4.478623601380283e-10	2.341169438018209e-14	4.478389e-10
1.472109e+00	3.943371059506214e-10	2.143174765383044e-14	3.943157e-10
1.473435e+00	3.465079144730904e-10	1.961775747604745e-14	3.464883e-10
1.474763e+00	3.055026540845982e-10	1.795594080802915e-14	3.054847e-10
1.476092e+00	2.727931280804615e-10	1.643364853863076e-14	2.727767e-10
1.477422e+00	2.501950746723247e-10	1.503927310287001e-14	2.501800e-10
1.478753e+00	2.398681669880823e-10	1.376216355119933e-14	2.398544e-10
1.480085e+00	2.443160130718940e-10	1.259254747488142e-14	2.443034e-10
1.481407e+00	2.414315037568094e-10	1.153039919544689e-14	2.414200e-10
1.482692e+00	1.633460236196091e-10	1.058369810240245e-14	1.633354e-10
1.483977e+00	8.231052647737086e-11	9.714725700334379e-15	8.230081e-11
1.485262e+00	1.508950246049173e-12	8.917100093334313e-15	1.500033e-12
1.486547e+00	-7.499292428734957e-11	8.184963369220847e-15	7.500111e-11
1.487832e+00	-1.422474734647432e-10	7.512938578062208e-15	1.422550e-10
1.489117e+00	-1.944252307570699e-10	6.896090242951334e-15	1.944321e-10
1.490402e+00	-2.248148867641464e-10	6.329888113024174e-15	2.248212e-10
1.491687e+00	-2.258232892147374e-10	5.810173892515982e-15	2.258291e-10
1.492973e+00	-1.889754429665923e-10	5.333130701510940e-15	1.889808e-10
1.494258e+00	-1.049145100064232e-10	4.895255044104707e-15	1.049194e-10
1.495543e+00	3.659819055019805e-11	4.493331078105402e-15	3.659370e-11
1.496828e+00	2.466831824587644e-10	4.124406997311811e-15	2.466791e-10
1.498113e+00	5.373428323454939e-10	3.785773352913585e-15	5.373390e-10
1.499398e+00	9.214613497081764e-10	3.474943154803166e-15	9.214579e-10


==> num_exp/out/ring_profile_DG.dat <==
x	uh	u	err
-4.987959e-01	2.165827620428437e-14	3.617258404455509e-15	1.804102e-14
-4.974961e-01	1.438510117192532e-14	3.944681074465001e-15	1.044042e-14
-4.961963e-01	8.527093298445880e-15	4.301740998948382e-15	4.225352e-15
-4.948966e-01	3.951488202227772e-15	4.691120847447802e-15	7.396326e-16
-4.935968e-01	5.317786740768951e-16	5.115746116093698e-15	4.583967e-15
-4.922970e-01	-1.852285322774840e-15	5.578807107463939e-15	7.431092e-15
-4.909972e-01	-3.314696652669203e-15	6.083782899982908e-15	9.398480e-15
-4.896975e-01	-3.963191007523052e-15	6.634467486948331e-15	1.059766e-14
-4.883977e-01	-3.899246906827241e-15	7.234998281570003e-15	1.113425e-14
-4.870979e-01	-3.218085697647028e-15	7.889887202184114e-15	1.110797e-14
-4.857981e-01	-2.008671554621815e-15	8.604054571191297e-15	1.061273e-14
-4.844984e-01	-3.537114799657783e-16	9.382866082403976e-15	9.736578e-15
-4.831986e-01	1.670344696533237e-15	1.023217311454631e-14	8.561828e-15
-4.818988e-01	3.993304317512206e-15	1.115835669378430e-14	7.165052e-15
-4.805990e-01	6.551231898034509e-15	1.216837543558439e-14	5.617144e-15
-4.792993e-01	9.286449125589033e-15	1.326981782609152e-14	3.983369e-15
-4.779997e-01	1.181225447873793e-14	1.447070845696010e-14	2.658454e-15
-4.767005e-01	1.491304588503437e-14	1.578003960866706e-14	8.669937e-16
-4.754012e-01	1.809761115439660e-14	1.720784098864939e-14	8.897702e-16
-4.741019e-01	2.133453501496942e-14	1.876483195750574e-14	2.569703e-15
-4.728026e-01	2.459846791092564e-14	2.046270177930832e-14	4.135766e-15
-4.715029e-01	2.811635847539400e-14	2.231474351631410e-14	5.801615e-15
-4.702023e-01	3.115891817495742e-14	2.433598300657012e-14	6.822935e-15
-4.689017e-01	3.426118179524846e-14	2.654027363392744e-14	7.720908e-15
-4.676011e-01	3.741838801836744e-14	2.894419047147462e-14	8.474198e-15
-4.663005e-01	4.063230005257294e-14	3.156580919786408e-14	9.066491e-15
-4.650000e-01	4.418732577994125e-14	3.442477108469833e-14	9.762555e-15
-4.637000e-01	4.716385320229107e-14	3.754135260629476e-14	9.622501e-15
-4.624000e-01	5.043317335387451e-14	4.094008793965780e-14	9.493085e-15
-4.611000e-01	5.397738527933377e-14	4.464652134632678e-14	9.330864e-15
-4.598000e-01	5.778825875338374e-14	4.868850968923152e-14	9.099749e-15
-4.585000e-01	6.186723428081113e-14	5.309643179968414e-14	8.770802e-15
-4.572000e-01	6.622542309647670e-14	5.790341679901655e-14	8.322006e-15
-4.559000e-01	7.088360716531259e-14	6.314559309088149e-14	7.738014e-15
-4.546000e-01	7.587223918232417e-14	6.886235989560614e-14	7.009879e-15
-4.533000e-01	8.123144257259111e-14	7.509668336739088e-14	6.134759e-15
-4.520000e-01	8.701101149126312e-14	8.189541951991651e-14	5.115592e-15
-4.507000e-01	9.327041082356495e-14	8.930966638741698e-14	3.960744e-15
-4.494000e-01	1.000787761847921e-13	9.739514806798026e-14	2.683628e-15
-4.481000e-01	1.075149139203143e-13	1.062126335354926e-13	1.302280e-15
-4.468000e-01	1.156673011055743e-13	1.158283933679206e-13	1.610923e-16
-4.455000e-01	1.246340855460854e-13	1.263146978246279e-13	1.680612e-15
-4.442000e-01	1.345230857774366e-13	1.377503600161832e-13	3.227274e-15
-4.429000e-01	1.454517910652855e-13	1.502213282490083e-13	4.769537e-15
-4.416000e-01	1.575473614053677e-13	1.638213319968483e-13	6.273971e-15
-4.403000e-01	1.709466275234892e-13	1.786525863540208e-13	7.705959e-15
-4.390000e-01	1.857960908755260e-13	1.948265602650254e-13	9.030469e-15
-4.377000e-01	2.022519236474322e-13	2.124648143043662e-13	1.021289e-14
-4.364000e-01	2.204799687552285e-13	2.316999143031725e-13	1.121995e-14
-4.351000e-01	2.406557398450131e-13	2.526764276892993e-13	1.202069e-14
-4.338000e-01	2.629644212929573e-13	2.755520100291717e-13	1.258759e-14
-4.325000e-01	2.876008682052993e-13	3.004985899376452e-13	1.289772e-14
-4.312000e-01	3.147696064183560e-13	3.277036612614565e-13	1.293405e-14
-4.299000e-01	3.446848324985151e-13	3.573716922480289e-13	1.268686e-14
-4.286000e-01	3.775704137422365e-13	3.897256622907355e-13	1.215525e-14
-4.273000e-01	4.136598881760570e-13	4.250087378004708e-13	1.134885e-14
-4.260000e-01	4.531964645565759e-13	4.634860997990812e-13	1.028964e-14
-4.247000e-01	4.964330223704783e-13	5.054469369705448e-13	9.013915e-15
-4.234000e-01	5.436321118345086e-13	5.512066191492042e-13	7.574507e-15
-4.221000e-01	6.165624770290879e-13	6.011090675807212e-13	1.545341e-14
-4.208000e-01	6.511936695609051e-13	6.555293397700602e-13	4.335670e-15
-4.195000e-01	6.996164808131178e-13	7.148764483438035e-13	1.525997e-14
-4.182000e-01	7.604904009656395e-13	7.795964351129080e-13	1.910603e-14
-4.169000e-01	8.326862551832457e-13	8.501757234397671e-13	1.748947e-14
-4.156000e-01	9.152862036156289e-13	9.271447741056529e-13	1.185857e-14
-4.143000e-01	1.007583741397382e-12	1.011082072155078e-12	3.498331e-15
-4.130000e-01	1.109083698647968e-12	1.102618474681596e-12	6.465224e-15
-4.117000e-01	1.219502240471780e-12	1.202441952232241e-12	1.706029e-14
-4.104000e-01	1.338766866958074e-12	1.311302759465902e-12	2.746411e-14
-4.091000e-01	1.467016413181028e-12	1.430019073927617e-12	3.699734e-14
-4.078000e-01	1.604601049199704e-12	1.559483145318555e-12	4.511790e-14
-4.065000e-01	1.752082280058069e-12	1.700668001478500e-12	5.141428e-14
-4.052000e-01	1.910232945784991e-12	1.854634761481867e-12	5.559818e-14
-4.039000e-01	2.080037221394197e-12	2.022540610810870e-12	5.749661e-14
-4.026000e-01	2.262690616884354e-12	2.205647498546106e-12	5.704312e-14
-4.013000e-01	2.459599977239025e-12	2.405331621940710e-12	5.426836e-14
-4.000000e-01	2.672383482426619e-12	2.623093769662405e-12	4.928971e-14
-3.987000e-01	2.902870647400513e-12	2.860570601441695e-12	4.230005e-14
-3.974000e-01	3.153102322098905e-12	3.119546948901263e-12	3.355537e-14
-3.961000e-01	3.425330691444920e-12	3.401969230018040e-12	2.336146e-14
-3.948000e-01	3.722019275346659e-12	3.709960078038165e-12	1.205920e-14
-3.935000e-01	4.045842928696976e-12	4.045834294792674e-12	1.000000e-16
-3.922000e-01	4.399687841373748e-12	4.412116248317168e-12	1.242841e-14
-3.909000e-01	4.786651538239631e-12	4.811558845531297e-12	2.490731e-14
-3.896000e-01	5.210042879142271e-12	5.247164222574519e-12	3.712134e-14
-3.883000e-01	5.673382058914216e-12	5.722206308301956e-12	4.882425e-14
-3.870000e-01	6.180400607372794e-12	6.240255430523439e-12	5.985482e-14
-3.857000e-01	6.735041389320399e-12	6.805205149922565e-12	7.016376e-14
-3.844000e-01	7.341458604544080e-12	7.421301523332832e-12	7.984292e-14
-3.831000e-01	8.004017787816078e-12	8.093175016310277e-12	8.915723e-14
-3.818000e-01	8.727295808893401e-12	8.825875304849546e-12	9.857950e-14
-3.805000e-01	9.491615261503495e-12	9.624909227807644e-12	1.332940e-13
-3.792000e-01	1.035870692265960e-11	1.049628217527941e-11	1.375753e-13
-3.779000e-01	1.130707808525782e-11	1.144654322398984e-11	1.394651e-13
-3.766000e-01	1.234345459469540e-11	1.248283435893510e-11	1.393798e-13
-3.753000e-01	1.347486761519470e-11	1.361294415121112e-11	1.380765e-13
-3.740000e-01	1.549564944920900e-11	1.484536629546221e-11	6.502832e-13
-3.727000e-01	1.619950879303330e-11	1.618936344690819e-11	1.014535e-14
-3.714000e-01	1.727501192012708e-11	1.765503683773509e-11	3.800249e-13
-3.701000e-01	1.868538431791363e-11	1.925340219607388e-11	5.680179e-13
-3.688000e-01	2.039927298167976e-11	2.099647253816142e-11	5.971996e-13
-3.675000e-01	2.204694472936136e-11	2.289734845593116e-11	8.504037e-13
-3.662000e-01	2.389653404623420e-11	2.497031657862253e-11	1.073783e-12
-3.649000e-01	2.617270665916209e-11	2.723095694842346e-11	1.058250e-12
-3.636000e-01	2.883208419151409e-11	2.969626011716521e-11	8.641759e-13
-3.623000e-01	3.183921347345749e-11	3.238475484414461e-11	5.455414e-13
-3.610000e-01	3.516656654195662e-11	3.531664735482498e-11	1.500808e-13
-3.597000e-01	3.879454064077593e-11	3.851397320706484e-11	2.805674e-13
-3.584000e-01	4.271145822047583e-11	4.200076290626213e-11	7.106953e-13
-3.571000e-01	4.691356693841612e-11	4.580322251415726e-11	1.110344e-12
-3.558000e-01	5.140503965875469e-11	4.994993060871066e-11	1.455109e-12
-3.545000e-01	5.619797445244657e-11	5.447205307536781e-11	1.725921e-12
-3.532000e-01	6.131239459724629e-11	5.940357734405020e-11	1.908817e-12
-3.519000e-01	6.677624857770486e-11	6.478156783234369e-11	1.994681e-12
-3.506000e-01	7.262541008517271e-11	7.064644451475676e-11	1.978966e-12
-3.493000e-01	7.890367801779851e-11	7.704228671171711e-11	1.861391e-12
-3.480000e-01	8.566277648052679e-11	8.401716438152949e-11	1.645612e-12
-3.467000e-01	9.296235478510413e-11	9.162349940522995e-11	1.338855e-12
-3.454000e-01	1.008699874500712e-10	9.991845957967018e-11	9.515279e-13
-3.441000e-01	1.094611742007690e-10	1.089643882800313e-10	4.967859e-13
-3.428000e-01	1.188193399693372e-10	1.188292730210135e-10	9.933052e-15
-3.415000e-01	1.290358348947107e-10	1.295872564383276e-10	5.514215e-13
-3.402000e-01	1.402099343226262e-10	1.413191935309321e-10	1.109259e-12
-3.389000e-01	1.524488388056148e-10	1.541132593521362e-10	1.664421e-12
-3.376000e-01	1.658676741030072e-10	1.680656117168720e-10	2.197938e-12
-3.363000e-01	1.805894911809361e-10	1.832811139059169e-10	2.691623e-12
-3.350000e-01	1.967452662123252e-10	1.998741227987630e-10	3.128857e-12
-3.337000e-01	2.144739005769026e-10	2.179693483586223e-10	3.495448e-12
-3.324000e-01	2.339222208611888e-10	2.377027909292642e-10	3.780570e-12
-3.311000e-01	2.552449788585067e-10	2.592227633882608e-10	3.977785e-12
-3.298000e-01	2.786048515689782e-10	2.826910058389341e-10	4.086154e-12
-3.285000e-01	3.041724411995171e-10	3.082839012188279e-10	4.111460e-12
-3.272000e-01	3.321262751638437e-10	3.361938009610036e-10	4.067526e-12
-3.259000e-01	3.842387174441140e-10	3.666304706715488e-10	1.760825e-11
-3.246000e-01	4.014110129647101e-10	3.998226666887953e-10	1.588346e-12
-3.233000e-01	4.279582103966566e-10	4.360198553733196e-10	8.061645e-12
-3.220000e-01	4.629280841193249e-10	4.754940880505978e-10	1.256600e-11
-3.207000e-01	5.055058019112455e-10	5.185420456980827e-10	1.303624e-11
-3.194000e-01	5.550139249500838e-10	5.654872687441053e-10	1.047334e-11
-3.181000e-01	6.109124078126628e-10	6.166825887374565e-10	5.770181e-12
-3.168000e-01	6.727985984749567e-10	6.725127801635124e-10	2.858183e-13
-3.155000e-01	7.404072383120708e-10	7.333974523375394e-10	7.009786e-12
-3.142000e-01	8.136104620982797e-10	7.997942031100971e-10	1.381626e-11
-3.129000e-01	8.924177980069765e-10	8.722020580871290e-10	2.021574e-11
-3.116000e-01	9.769761676107392e-10	9.511652212134429e-10	2.581095e-11
-3.103000e-01	1.067569885881276e-09	1.037277164908015e-09	3.029272e-11
-3.090000e-01	1.164620661189426e-09	1.131185090492049e-09	3.343557e-11
-3.077000e-01	1.268687595305211e-09	1.233594792433425e-09	3.509280e-11
-3.064000e-01	1.380467183397761e-09	1.345275962966237e-09	3.519122e-11
-3.051000e-01	1.500793314035384e-09	1.467067976954121e-09	3.372534e-11
-3.038000e-01	1.630637269185538e-09	1.599886200475105e-09	3.075107e-11
-3.025000e-01	1.771107724214793e-09	1.744728870542247e-09	2.637885e-11
-3.012000e-01	1.923450747888903e-09	1.902684597666849e-09	2.076615e-11
-2.999000e-01	2.089049802372757e-09	2.074940547651822e-09	1.410925e-11
-2.986000e-01	2.269425743230392e-09	2.262791364108351e-09	6.634379e-12
-2.973000e-01	2.466236819425012e-09	2.467648898755565e-09	1.412079e-12
-2.960000e-01	2.681278673318913e-09	2.691052822634415e-09	9.774149e-12
-2.947000e-01	2.916484340673616e-09	2.934682197987843e-09	1.819786e-11
-2.934000e-01	3.173924250649708e-09	3.200368097778774e-09	2.644385e-11
-2.921000e-01	3.455806225806984e-09	3.490107367692641e-09	3.430114e-11
-2.908000e-01	3.764475482104397e-09	3.806077634056278e-09	4.160215e-11
-2.895000e-01	4.102414628899933e-09	4.150653670470267e-09	4.823904e-11
-2.882000e-01	4.472243668950935e-09	4.526425246163657e-09	5.418158e-11
-2.869000e-01	4.876719998413667e-09	4.936216590214609e-09	5.949659e-11
-2.856000e-01	5.318738406843687e-09	5.383107617928184e-09	6.436921e-11
-2.843000e-01	5.801331077195694e-09	5.870457078903098e-09	6.912600e-11
-2.830000e-01	6.317488403463315e-09	6.401927800764685e-09	8.443940e-11
-2.817000e-01	6.897364173912938e-09	6.981514218291538e-09	8.415004e-11
-2.804000e-01	7.531633523832511e-09	7.613572394838139e-09	8.193887e-11
-2.791000e-01	8.224669990027180e-09	8.302852761690670e-09	7.818277e-11
-2.778000e-01	9.432872203522921e-09	9.054535821416864e-09	3.783364e-10
-2.765000e-01	9.923836043872623e-09	9.874271083550748e-09	4.956496e-11
-2.752000e-01	1.061990369753634e-08	1.076821952524503e-08	1.483158e-10
-2.739000e-01	1.150180792940398e-08	1.174309989601641e-08	2.412920e-10
-2.726000e-01	1.295218586070527e-08	1.280623921460333e-08	1.459466e-10
-2.713000e-01	1.377614122325476e-08	1.396562783745830e-08	1.894866e-10
-2.700000e-01	1.487094445390684e-08	1.522997951276030e-08	3.590351e-10
-2.687000e-01	1.621000280030042e-08	1.660879687130233e-08	3.987941e-10
-2.674000e-01	1.777122556463162e-08	1.811244284646778e-08	3.412173e-10
-2.661000e-01	1.953702410365437e-08	1.975221856007777e-08	2.151945e-10
-2.648000e-01	2.149431182868069e-08	2.154044825948224e-08	4.613643e-11
-2.635000e-01	2.363450420557932e-08	2.349057194426275e-08	1.439323e-10
-2.622000e-01	2.595351875477736e-08	2.561724637871729e-08	3.362724e-10
-2.609000e-01	2.845177505125884e-08	2.793645524930815e-08	5.153198e-10
-2.596000e-01	3.113419472456589e-08	3.046562929500177e-08	6.685654e-10
-2.583000e-01	3.401020145879845e-08	3.322377731337059e-08	7.864241e-10
-2.570000e-01	3.709372099261319e-08	3.623162902707192e-08	8.620920e-10
-2.557000e-01	4.040318111922544e-08	3.951179088446421e-08	8.913902e-10
-2.544000e-01	4.396151168640679e-08	4.308891596531564e-08	8.725957e-10
-2.531000e-01	4.779614459648813e-08	4.698988926859274e-08	8.062553e-10
-2.518000e-01	5.193901380635714e-08	5.124402977490051e-08	6.949840e-10
-2.505000e-01	5.642655532745837e-08	5.588331080223768e-08	5.432445e-10
-2.492000e-01	6.129970722579550e-08	6.094260031121700e-08	3.571069e-10
-2.479000e-01	6.660390962192808e-08	6.645992296581804e-08	1.439867e-10
-2.466000e-01	7.238910469097457e-08	7.247674591927821e-08	8.764123e-11
-2.453000e-01	7.870973666261131e-08	7.903829047301175e-08	3.285538e-10
-2.440000e-01	8.562475182107038e-08	8.619387195091343e-08	5.691201e-10
-2.427000e-01	9.319759850514326e-08	9.399727034347202e-08	7.996718e-10
-2.414000e-01	1.014962271081784e-07	1.025071345073528e-07	1.010907e-09
-2.401000e-01	1.105930900780818e-07	1.117874229583182e-07	1.194333e-09
-2.388000e-01	1.205651419173183e-07	1.219078845703810e-07	1.342743e-09
-2.375000e-01	1.314938391829072e-07	1.329445827939866e-07	1.450744e-09
-2.362000e-01	1.434651404864296e-07	1.449804673331323e-07	1.515327e-09
-2.349000e-01	1.565695064940198e-07	1.581059975779657e-07	1.536491e-09
-2.336000e-01	1.709018999263730e-07	1.724198224784351e-07	1.517923e-09
-2.323000e-01	1.865617855587422e-07	1.880295219687090e-07	1.467736e-09
-2.310000e-01	2.036531302209327e-07	2.050524155146895e-07	1.399285e-09
-2.297000e-01	2.366644935431407e-07	2.236164438614448e-07	1.304805e-08
-2.284000e-01	2.469904435334955e-07	2.438611306074375e-07	3.129313e-09
-2.271000e-01	2.627999302850571e-07	2.659386308324915e-07	3.138701e-09
-2.258000e-01	2.835703896971067e-07	2.900148746605777e-07	6.444485e-09
-2.245000e-01	3.088586906502564e-07	3.162708143520401e-07	7.412124e-09
-2.232000e-01	3.383011350064625e-07	3.449037842979732e-07	6.602649e-09
-2.219000e-01	3.716134576090094e-07	3.761289841378818e-07	4.515527e-09
-2.206000e-01	4.085908262825250e-07	4.101810961472081e-07	1.590270e-09
-2.193000e-01	4.491078418329713e-07	4.473160490502496e-07	1.791793e-09
-2.180000e-01	4.931185380476479e-07	4.878129415145419e-07	5.305597e-09
-2.167000e-01	5.406563816951946e-07	5.319761397827691e-07	8.680242e-09
-2.154000e-01	5.918342725255755e-07	5.801375652069361e-07	1.169671e-08
-2.141000e-01	6.468445432701034e-07	6.326591888767734e-07	1.418535e-08
-2.128000e-01	7.059589596414300e-07	6.899357520905302e-07	1.602321e-08
-2.115000e-01	7.695287203335266e-07	7.523977331136439e-07	1.713099e-08
-2.102000e-01	8.379844570217239e-07	8.205145825216414e-07	1.746987e-08
-2.089000e-01	9.118362343626659e-07	8.947982514418168e-07	1.703798e-08
-2.076000e-01	9.916735499943428e-07	9.758070392096168e-07	1.586651e-08
-2.063000e-01	1.078165334536106e-06	1.064149789355684e-06	1.401555e-08
-2.050000e-01	1.172059951588599e-06	1.160490465457169e-06	1.156949e-08
-2.037000e-01	1.274185197733842e-06	1.265553141241656e-06	8.632056e-09
-2.024000e-01	1.385448302535155e-06	1.380127442444400e-06	5.320860e-09
-2.011000e-01	1.506835928537222e-06	1.505074481314781e-06	1.761447e-09
-1.998000e-01	1.639414171266069e-06	1.641333328369123e-06	1.919157e-09
-1.985000e-01	1.784328559229022e-06	1.789928070024270e-06	5.599511e-09
-1.972000e-01	1.942804053914790e-06	1.951975505148483e-06	9.171451e-09
-1.959000e-01	2.116145049793353e-06	2.128693538366435e-06	1.254849e-08
-1.946000e-01	2.305735374316117e-06	2.321410333190775e-06	1.567496e-08
-1.933000e-01	2.513038287915776e-06	2.531574293760559e-06	1.853601e-08
-1.920000e-01	2.739596484006329e-06	2.760764950193037e-06	2.116847e-08
-1.907000e-01	2.987032088983187e-06	3.010704829343440e-06	2.367274e-08
-1.894000e-01	3.257046662223011e-06	3.283272400169978e-06	2.622574e-08
-1.881000e-01	3.551421196083865e-06	3.580516190974580e-06	2.909499e-08
-1.868000e-01	3.872016115905156e-06	3.904670184591953e-06	3.265407e-08
-1.855000e-01	4.220771280007544e-06	4.258170607199225e-06	3.739933e-08
-1.842000e-01	4.599705979693108e-06	4.643674236886315e-06	4.396826e-08
-1.829000e-01	5.020399243616227e-06	5.064078369540416e-06	4.367913e-08
-1.816000e-01	5.803004855225123e-06	5.522542592045793e-06	2.804623e-07
-1.803000e-01	6.085793541508235e-06	6.022512526371707e-06	6.328102e-08
-1.790000e-01	7.701012886190583e-06	6.567745722920631e-06	1.133267e-06
-1.777000e-01	7.687589673269035e-06	7.162339897647641e-06	5.252498e-07
-1.764000e-01	7.914010544884884e-06	7.810763725056261e-06	1.032468e-07
-1.751000e-01	8.354045010465517e-06	8.517890418365911e-06	1.638454e-07
-1.738000e-01	8.984451861200189e-06	9.289034349064570e-06	3.045825e-07
-1.725000e-01	9.784979170039705e-06	1.012999098087385e-05	3.450118e-07
-1.712000e-01	1.073836429169711e-05	1.104708041802686e-05	3.087161e-07
-1.699000e-01	1.183033386264671e-05	1.204719489487560e-05	2.168610e-07
-1.686000e-01	1.304960380112492e-05	1.313785056341935e-05	8.824676e-08
-1.673000e-01	1.438787930712998e-05	1.432724396757860e-05	6.063534e-08
-1.660000e-01	1.583985486242157e-05	1.562431362819225e-05	2.155412e-07
-1.647000e-01	1.740321423052161e-05	1.703880720103693e-05	3.644070e-07
-1.634000e-01	1.907863045671331e-05	1.858135471194385e-05	4.972757e-07
-1.621000e-01	2.086976586804207e-05	2.026354841864084e-05	6.062174e-07
-1.608000e-01	2.278327207331492e-05	2.209802989859705e-05	6.852422e-07
-1.595000e-01	2.482878996310067e-05	2.409858501628089e-05	7.302049e-07
-1.582000e-01	2.701894970973013e-05	2.628024748224795e-05	7.387022e-07
-1.569000e-01	2.936937076729532e-05	2.865941178079570e-05	7.099590e-07
-1.556000e-01	3.189866187165060e-05	3.125395631303613e-05	6.447056e-07
-1.543000e-01	3.462842104041218e-05	3.408337767865124e-05	5.450434e-07
-1.530000e-01	3.758323557295734e-05	3.716893710288933e-05	4.142985e-07
-1.517000e-01	4.079068205042609e-05	4.053382010613760e-05	2.568619e-07
-1.504000e-01	4.428132633571925e-05	4.420331061232207e-05	7.801572e-08
-1.491000e-01	4.808872357349980e-05	4.820498080020416e-05	1.162572e-07
-1.478000e-01	5.224941819019365e-05	5.256889811909698e-05	3.194799e-07
-1.465000e-01	5.680294389398644e-05	5.732785101851933e-05	5.249071e-07
-1.452000e-01	6.179182367482746e-05	6.251759508076342e-05	7.257714e-07
-1.439000e-01	6.726156980442601e-05	6.817712139723762e-05	9.155516e-07
-1.426000e-01	7.326068383625458e-05	7.434894919495163e-05	1.088265e-06
-1.413000e-01	7.984065660554753e-05	8.107944489971729e-05	1.238788e-06
-1.400000e-01	8.705596822929933e-05	8.841917001893828e-05	1.363202e-06
-1.387000e-01	9.496408810626861e-05	9.642326044060175e-05	1.459172e-06
-1.374000e-01	1.036254749169732e-04	1.051518399777738e-04	1.526365e-06
-1.361000e-01	1.131035766236938e-04	1.146704712412685e-04	1.566895e-06
-1.348000e-01	1.234648304704757e-04	1.250506471988618e-04	1.585817e-06
-1.335000e-01	1.422637996875815e-04	1.363703270794963e-04	5.893473e-06
-1.322000e-01	1.496272755039767e-04	1.487145206074330e-04	9.127549e-07
-1.309000e-01	1.600452591912236e-04	1.621759249063899e-04	2.130666e-06
-1.296000e-01	1.732432847795557e-04	1.768556188000122e-04	3.612334e-06
-1.283000e-01	1.889916141235090e-04	1.928638196548932e-04	3.872206e-06
-1.270000e-01	2.071052369019185e-04	2.103207083688612e-04	3.215471e-06
-1.257000e-01	2.274438706179263e-04	2.293573286032483e-04	1.913458e-06
-1.244000e-01	2.499119605989688e-04	2.501165668965952e-04	2.046063e-07
-1.231000e-01	2.744586799967953e-04	2.727542208823693e-04	1.704459e-06
-1.218000e-01	3.010779297874528e-04	2.974401634681826e-04	3.637766e-06
-1.205000e-01	3.298083387712846e-04	3.243596115230511e-04	5.448727e-06
-1.192000e-01	3.607332635729461e-04	3.537145083662989e-04	7.018755e-06
-1.179000e-01	3.939807886413857e-04	3.857250301613768e-04	8.255758e-06
-1.166000e-01	4.297237262498605e-04	4.206312271950575e-04	9.092499e-06
-1.153000e-01	4.681796164959307e-04	4.586948119717324e-04	9.484805e-06
-1.140000e-01	5.096107273014500e-04	5.002011070795643e-04	9.409620e-06
-1.127000e-01	5.543240544125831e-04	5.454611668951864e-04	8.862888e-06
-1.114000e-01	6.026713213997937e-04	5.948140883921382e-04	7.857233e-06
-1.101000e-01	6.550489796578482e-04	6.486295276113412e-04	6.419452e-06
-1.088000e-01	7.118982084058194e-04	7.073104397452648e-04	4.587769e-06
-1.075000e-01	7.737049146870689e-04	7.712960622871637e-04	2.408852e-06
-1.062000e-01	8.409997333692806e-04	8.410651623088823e-04	6.542894e-08
-1.049000e-01	9.143580271444179e-04	9.171395706606496e-04	2.781544e-06
-1.036000e-01	9.943998865287625e-04	1.000088027740239e-03	5.688141e-06
-1.023000e-01	1.081790129862903e-03	1.090530367460977e-03	8.740238e-06
-1.010000e-01	1.177238303311697e-03	1.189142068163629e-03	1.190376e-05
-9.970000e-02	1.281498680864363e-03	1.296659201469293e-03	1.516052e-05
-9.840000e-02	1.395370264334359e-03	1.413883812460645e-03	1.851355e-05
-9.710000e-02	1.519696783359483e-03	1.541689767109695e-03	2.199298e-05
-9.580000e-02	1.651864068099932e-03	1.681029105537450e-03	2.916504e-05
-9.450000e-02	1.800296171747760e-03	1.832938942492800e-03	3.264277e-05
-9.320000e-02	1.962694064133312e-03	1.998548959365794e-03	3.585490e-05
-9.190000e-02	2.140416013339055e-03	2.179089535091987e-03	3.867352e-05
-9.060000e-02	2.334897964664657e-03	2.375900566444984e-03	4.100260e-05
-8.930000e-02	2.547653540626936e-03	2.590441031427383e-03	4.278749e-05
-8.800000e-02	2.780274040959879e-03	2.824299352728456e-03	4.402531e-05
-8.670000e-02	3.092160675828000e-03	3.079204621477298e-03	1.295605e-05
-8.540000e-02	3.300623325010475e-03	3.357038744732980e-03	5.641542e-05
-8.410000e-02	3.565946366310940e-03	3.659849583253847e-03	9.390322e-05
-8.280000e-02	3.884022908496917e-03	3.989865148994104e-03	1.058422e-04
-8.150000e-02	4.251559387688349e-03	4.349508934390404e-03	9.794955e-05
-8.020000e-02	4.666075567357778e-03	4.741416447700195e-03	7.534088e-05
-7.890000e-02	5.125904538330122e-03	5.168453030288575e-03	4.254849e-05
-7.760000e-02	5.630192718782841e-03	5.633733032655482e-03	3.540314e-06
-7.630000e-02	6.178899854246044e-03	6.140640425930401e-03	3.825943e-05
-7.500000e-02	6.772799017602063e-03	6.692850924284827e-03	7.994809e-05
-7.370000e-02	7.346387669141236e-03	7.294355690919415e-03	5.203198e-05
-7.240000e-02	8.056631912963824e-03	7.949486695608013e-03	1.071452e-04
-7.110000e-02	8.819990398348137e-03	8.662943784813132e-03	1.570466e-04
-6.980000e-02	9.639881153085098e-03	9.439823515624047e-03	2.000576e-04
-6.850000e-02	1.052057242763895e-02	1.028564979164777e-02	2.349226e-04
-6.720000e-02	1.146718269514765e-02	1.120640632184293e-02	2.607764e-04
-6.590000e-02	1.248568065142223e-02	1.220857090137067e-02	2.771098e-04
-6.460000e-02	1.358288521494773e-02	1.329915148600022e-02	2.837337e-04
-6.330000e-02	1.476646552688240e-02	1.448572399746687e-02	2.807415e-04
-6.200000e-02	1.604494095105776e-02	1.577647175538182e-02	2.684692e-04
-6.070000e-02	1.742768107397921e-02	1.718022638062804e-02	2.474547e-04
-5.940000e-02	1.892490570482516e-02	1.870650995435459e-02	2.183958e-04
-5.810000e-02	2.054768487544788e-02	2.036557814432216e-02	1.821067e-04
-5.680000e-02	2.230793884037311e-02	2.216846392496777e-02	1.394749e-04
-5.550000e-02	2.421843807679966e-02	2.412702141766921e-02	9.141666e-05
-5.420000e-02	2.629280328460018e-02	2.625396926179237e-02	3.883402e-05
-5.290000e-02	2.854550538632073e-02	2.856293279378959e-02	1.742741e-05
-5.160000e-02	3.099186552718099e-02	3.106848415966744e-02	7.661863e-05
-5.030000e-02	3.364805507507353e-02	3.378617931461427e-02	1.381242e-04
-4.900000e-02	3.653109562056473e-02	3.673259067202936e-02	2.014951e-04
-4.770000e-02	3.965885897689531e-02	3.992533395281358e-02	2.664750e-04
-4.640000e-02	4.305006717997813e-02	4.338308755570461e-02	3.330204e-04
-4.510000e-02	4.672429248840008e-02	4.712560252300231e-02	4.013100e-04
-4.380000e-02	5.070195738342081e-02	5.117370091709144e-02	4.717435e-04
-4.250000e-02	5.500433456897545e-02	5.554926015761182e-02	5.449256e-04
-4.120000e-02	5.957925175085552e-02	6.027518060510399e-02	6.959289e-04
-3.990000e-02	6.473558215777474e-02	6.537533342557243e-02	6.397513e-04
-3.860000e-02	7.024990171114055e-02	7.087448554586340e-02	6.245838e-04
-3.730000e-02	7.616923836026891e-02	7.679819833004037e-02	6.289600e-04
-3.600000e-02	8.253722092684847e-02	8.317269649392221e-02	6.354756e-04
-3.470000e-02	8.939407910494414e-02	9.002470375443204e-02	6.306246e-04
-3.340000e-02	9.677664346098919e-02	9.738124181215239e-02	6.045984e-04
-3.210000e-02	1.047183454337949e-01	1.052693895225096e-01	5.510441e-04
-3.080000e-02	1.132492173345416e-01	1.137159995583230e-01	4.667822e-04
-2.950000e-02	1.223958923467823e-01	1.227473705399211e-01	3.514782e-04
-2.820000e-02	1.321816045264476e-01	1.323888735420654e-01	2.072690e-04
-2.690000e-02	1.426261888018367e-01	1.426645331080411e-01	3.834431e-05
-2.560000e-02	1.539078632996646e-01	1.535965644295035e-01	3.112989e-04
-2.430000e-02	1.655110390522232e-01	1.652048701906147e-01	3.061689e-04
-2.300000e-02	1.778929318143601e-01	1.775065027120726e-01	3.864291e-04
-2.170000e-02	1.910432899660760e-01	1.905150994247512e-01	5.281905e-04
-2.040000e-02	2.049484940648326e-01	2.042403022840921e-01	7.081918e-04
-1.910000e-02	2.195915568455618e-01	2.186871744013275e-01	9.043824e-04
-1.780000e-02	2.349521232206583e-01	2.338556297771235e-01	1.096493e-03
-1.650000e-02	2.510064702799928e-01	2.497398944048829e-01	1.266576e-03
-1.520000e-02	2.677275072908910e-01	2.663280189643352e-01	1.399488e-03
-1.390000e-02	2.850847756981604e-01	2.836014646342605e-01	1.483311e-03
-1.260000e-02	3.030444491240540e-01	3.015347839974620e-01	1.509665e-03
-1.130000e-02	3.215693333683100e-01	3.200954183930790e-01	1.473915e-03
-1.000000e-02	3.406188664081302e-01	3.392436312341827e-01	1.375235e-03
-8.700000e-03	3.601491183981739e-01	3.589325936651806e-01	1.216525e-03
-7.400000e-03	3.801127916705838e-01	3.791086344857454e-01	1.004157e-03
-6.100000e-03	4.004592207349453e-01	3.997116606263145e-01	7.475601e-04
-4.800000e-03	4.211343722783342e-01	4.206757478512519e-01	4.586244e-04
-3.500000e-03	4.420808451652771e-01	4.419298941260457e-01	1.509510e-04
-2.200000e-03	4.632378704377803e-01	4.633989206464096e-01	1.610502e-04
-9.000000e-04	4.845413113153068e-01	4.850044983805916e-01	4.631871e-04
4.000000e-04	5.059236631947861e-01	5.066662716330288e-01	7.426084e-04
1.700000e-03	5.273140536506252e-01	5.283030450758294e-01	9.889914e-04
3.000000e-03	5.486382424346838e-01	5.498339973124762e-01	1.195755e-03
4.300000e-03	5.698186214763028e-01	5.711798826082730e-01	1.361261e-03
5.600000e-03	5.907742148822787e-01	5.922641830607923e-01	1.489968e-03
6.900000e-03	6.109155215542880e-01	6.130141761393375e-01	2.098655e-03
8.200000e-03	6.315487326086041e-01	6.333618869789537e-01	1.813154e-03
9.500000e-03	6.516610018204754e-01	6.532449007182844e-01	1.583899e-03
1.080000e-02	6.712153382432532e-01	6.726070170677593e-01	1.391679e-03
1.210000e-02	6.901785294249212e-01	6.913987366813323e-01	1.220207e-03
1.340000e-02	7.085211414080687e-01	7.095775762760553e-01	1.056435e-03
1.470000e-02	7.262175187299047e-01	7.271082163411287e-01	8.906976e-04
1.600000e-02	7.432457844222633e-01	7.439624913247582e-01	7.167069e-04
1.730000e-02	7.595878400115847e-01	7.601192371133856e-01	5.313971e-04
1.860000e-02	7.752293655189408e-01	7.755640142690754e-01	3.346488e-04
1.990000e-02	7.901598194600018e-01	7.902887278242015e-01	1.289084e-04
2.120000e-02	8.043724388450736e-01	8.042911655044754e-01	8.127334e-05
2.250000e-02	8.178642391790673e-01	8.175744761936433e-01	2.897630e-04
2.380000e-02	8.306360144615180e-01	8.301466094522210e-01	4.894050e-04
2.510000e-02	8.426923371865808e-01	8.420197351710396e-01	6.726020e-04
2.640000e-02	8.540415583430155e-01	8.532096601986174e-01	8.318981e-04
2.770000e-02	8.646958074142134e-01	8.637352562374252e-01	9.605512e-04
2.900000e-02	8.746709923781737e-01	8.736179106419865e-01	1.053082e-03
3.030000e-02	8.839933502124629e-01	8.828810091242195e-01	1.112341e-03
3.160000e-02	8.926202486134170e-01	8.915494568950374e-01	1.070792e-03
3.290000e-02	9.006533528116010e-01	8.996492425291702e-01	1.004110e-03
3.420000e-02	9.081251217225069e-01	9.072070468828430e-01	9.180748e-04
3.550000e-02	9.150671596107872e-01	9.142498977455035e-01	8.172619e-04
3.680000e-02	9.215102160902553e-01	9.208048695691121e-01	7.053465e-04
3.810000e-02	9.274841861238797e-01	9.268988265776218e-01	5.853595e-04
3.940000e-02	9.330181100237901e-01	9.325582067897545e-01	4.599032e-04
4.070000e-02	9.381401734512748e-01	9.378088439580421e-01	3.313295e-04
4.200000e-02	9.428777074167842e-01	9.426758241011315e-01	2.018833e-04
4.330000e-02	9.472571882799237e-01	9.471833731489241e-01	7.381513e-05
4.460000e-02	9.513042377494624e-01	9.513547721973453e-01	5.053445e-05
4.590000e-02	9.550436228833228e-01	9.552122969502134e-01	1.686741e-04
4.720000e-02	9.584992560885923e-01	9.587771780826168e-01	2.779220e-04
4.850000e-02	9.616941951215155e-01	9.620695794697625e-01	3.753843e-04
4.980000e-02	9.646506430874949e-01	9.651085914682629e-01	4.579484e-04
5.110000e-02	9.673899484410948e-01	9.679122366974426e-01	5.222883e-04
5.240000e-02	9.699326049860358e-01	9.704974860343198e-01	5.648810e-04
5.370000e-02	9.722982518752001e-01	9.728802827982371e-01	5.820309e-04
5.500000e-02	9.745056736106277e-01	9.750755733528859e-01	5.698997e-04
5.630000e-02	9.765728000435192e-01	9.770973425902252e-01	5.245425e-04
5.760000e-02	9.785167063742330e-01	9.789586529795319e-01	4.419466e-04
5.890000e-02	9.803093905859328e-01	9.806716860640856e-01	3.622955e-04
6.020000e-02	9.819769793953159e-01	9.822477854671809e-01	2.708061e-04
6.150000e-02	9.835141641284840e-01	9.836975006285589e-01	1.833365e-04
6.280000e-02	9.849286943799788e-01	9.850306306327055e-01	1.019363e-04
6.410000e-02	9.862280770121425e-01	9.862562676128837e-01	2.819060e-05
6.540000e-02	9.874195761551209e-01	9.873828393206613e-01	3.673683e-05
6.670000e-02	9.885102132068584e-01	9.884181505414601e-01	9.206267e-05
6.800000e-02	9.895067668331028e-01	9.893694231138561e-01	1.373437e-04
6.930000e-02	9.904157729674019e-01	9.902433343754485e-01	1.724386e-04
7.060000e-02	9.912435248111058e-01	9.910460539125278e-01	1.974709e-04
7.190000e-02	9.919960728333651e-01	9.917832785358296e-01	2.127943e-04
7.320000e-02	9.926792247711325e-01	9.924602654416266e-01	2.189593e-04
7.450000e-02	9.932985456291616e-01	9.930818635473495e-01	2.166821e-04
7.580000e-02	9.938593576800072e-01	9.936525430149115e-01	2.068147e-04
7.710000e-02	9.943667404640258e-01	9.941764229937885e-01	1.903175e-04
7.840000e-02	9.948255307893752e-01	9.946572976304890e-01	1.682332e-04
7.970000e-02	9.952403227320141e-01	9.950986604020364e-01	1.416623e-04
8.100000e-02	9.956154676357031e-01	9.955037268390589e-01	1.117408e-04
8.230000e-02	9.959550741120038e-01	9.958754557095930e-01	7.961840e-05
8.360000e-02	9.962630080402793e-01	9.962165687381752e-01	4.643930e-05
8.490000e-02	9.965428925676935e-01	9.965295689366106e-01	1.332363e-05
8.620000e-02	9.967981081092125e-01	9.968167576233218e-01	1.864951e-05
8.750000e-02	9.970317923476034e-01	9.970802502076079e-01	4.845786e-05
8.880000e-02	9.972516950718774e-01	9.973219908137870e-01	7.029574e-05
9.010000e-02	9.974610569623733e-01	9.975437658181835e-01	8.270886e-05
9.140000e-02	9.976558422631369e-01	9.977472163694562e-01	9.137411e-05
9.270000e-02	9.978375739093581e-01	9.979338499599546e-01	9.627605e-05
9.400000e-02	9.980075958786048e-01	9.981050511127537e-01	9.745523e-05
9.530000e-02	9.981670731908214e-01	9.982620912458442e-01	9.501806e-05
9.660000e-02	9.983169919083331e-01	9.984061377716970e-01	8.914586e-05
9.790000e-02	9.984581591358389e-01	9.985382624871675e-01	8.010335e-05
9.920000e-02	9.985912030204183e-01	9.986594493054622e-01	6.824629e-05
1.005000e-01	9.987165727515279e-01	9.987706013787226e-01	5.402863e-05
1.018000e-01	9.988345385610018e-01	9.988725476566985e-01	3.800910e-05
1.031000e-01	9.989451917230522e-01	9.989660489240100e-01	2.085720e-05
1.044000e-01	9.990484445542688e-01	9.990518033556463e-01	3.358801e-06
1.057000e-01	9.991440304136183e-01	9.991304516276266e-01	1.357879e-05
1.070000e-01	9.992315037024474e-01	9.992025816171715e-01	2.892209e-05
1.083000e-01	9.993102398644783e-01	9.992687327242807e-01	4.150714e-05
1.096000e-01	9.993794353858118e-01	9.993293998443156e-01	5.003554e-05
1.109000e-01	9.994381077949265e-01	9.993850370190099e-01	5.307078e-05
1.122000e-01	9.995003430436626e-01	9.994360607913078e-01	6.428225e-05
1.135000e-01	9.995361396122223e-01	9.994828532875147e-01	5.328632e-05
1.148000e-01	9.995689187336559e-01	9.995257650484823e-01	4.315369e-05
1.161000e-01	9.995989619059835e-01	9.995651176298790e-01	3.384428e-05
1.174000e-01	9.996265348411455e-01	9.996012059900664e-01	2.532885e-05
1.187000e-01	9.996518874650014e-01	9.996343006826610e-01	1.758678e-05
1.200000e-01	9.996752539173330e-01	9.996646498695336e-01	1.060405e-05
1.213000e-01	9.996968525518398e-01	9.996924811687611e-01	4.371383e-06
1.226000e-01	9.997168859361431e-01	9.997180033509085e-01	1.117415e-06
1.239000e-01	9.997355408517827e-01	9.997414078959507e-01	5.867044e-06
1.252000e-01	9.997529882942204e-01	9.997628704221758e-01	9.882128e-06
1.265000e-01	9.997693834728364e-01	9.997825519974998e-01	1.316852e-05
1.278000e-01	9.997848658109314e-01	9.998006003427889e-01	1.573453e-05
1.291000e-01	9.997995589457273e-01	9.998171509360214e-01	1.759199e-05
1.304000e-01	9.998135707283645e-01	9.998323280253979e-01	1.875730e-05
1.317000e-01	9.998269932239041e-01	9.998462455588648e-01	1.925233e-05
1.330000e-01	9.998399027113282e-01	9.998590080369097e-01	1.910533e-05
1.343000e-01	9.998523596835370e-01	9.998707112949233e-01	1.835161e-05
1.356000e-01	9.998644088473525e-01	9.998814432209221e-01	1.703437e-05
1.369000e-01	9.998760791235164e-01	9.998912844139468e-01	1.520529e-05
1.382000e-01	9.998873836466901e-01	9.999003087880199e-01	1.292514e-05
1.395000e-01	9.998983197654550e-01	9.999085841261478e-01	1.026436e-05
1.408000e-01	9.999088690423129e-01	9.999161725884860e-01	7.303546e-06
1.421000e-01	9.999189972536860e-01	9.999231311784469e-01	4.133925e-06
1.434000e-01	9.999286543899156e-01	9.999295121702223e-01	8.577803e-07
1.447000e-01	9.999377746552642e-01	9.999353635009048e-01	2.411154e-06
1.460000e-01	9.999462764679137e-01	9.999407291301349e-01	5.547338e-06
1.473000e-01	9.999540624599663e-01	9.999456493699554e-01	8.413090e-06
1.486000e-01	9.999610194774442e-01	9.999501611873359e-01	1.085829e-05
1.499000e-01	9.999670185802891e-01	9.999542984816302e-01	1.272010e-05
1.512000e-01	9.999719150423644e-01	9.999580923390371e-01	1.382270e-05
1.525000e-01	9.999755483514520e-01	9.999615712659690e-01	1.397709e-05
1.538000e-01	9.999765818239905e-01	9.999647614030758e-01	1.182042e-05
1.551000e-01	9.999780393956480e-01	9.999676867215214e-01	1.035267e-05
1.564000e-01	9.999789607948424e-01	9.999703692029873e-01	8.591592e-06
1.577000e-01	9.999793898069878e-01	9.999728290047494e-01	6.560802e-06
1.590000e-01	9.999793919335958e-01	9.999750846110607e-01	4.307323e-06
1.603000e-01	9.999790543922771e-01	9.999771529719823e-01	1.901420e-06
1.616000e-01	9.999784861167411e-01	9.999790496306968e-01	5.635140e-07
1.629000e-01	9.999778177567943e-01	9.999807888402604e-01	2.971083e-06
1.642000e-01	9.999772016783430e-01	9.999823836706688e-01	5.181992e-06
1.655000e-01	9.999768119633906e-01	9.999838461070428e-01	7.034144e-06
1.668000e-01	9.999768444100392e-01	9.999851871396652e-01	8.342730e-06
1.681000e-01	9.999777707830190e-01	9.999864168465490e-01	8.646064e-06
1.694000e-01	9.999793948746731e-01	9.999875444691527e-01	8.149594e-06
1.707000e-01	9.999812536138440e-01	9.999885784818139e-01	7.324868e-06
1.720000e-01	9.999832684730022e-01	9.999895266554212e-01	6.258182e-06
1.733000e-01	9.999853678027419e-01	9.999903961158011e-01	5.028313e-06
1.746000e-01	9.999874868317782e-01	9.999911933972617e-01	3.706565e-06
1.759000e-01	9.999895676669501e-01	9.999919244916898e-01	2.356825e-06
1.772000e-01	9.999915592932176e-01	9.999925948935763e-01	1.035600e-06
1.785000e-01	9.999934175736634e-01	9.999932096413020e-01	2.079324e-07
1.798000e-01	9.999951052494928e-01	9.999937733549989e-01	1.331894e-06
1.811000e-01	9.999965919400329e-01	9.999942902712687e-01	2.301669e-06
1.824000e-01	9.999996070694439e-01	9.999947642750180e-01	4.842794e-06
1.837000e-01	1.000000110836243e+00	9.999951989286535e-01	4.911908e-06
1.850000e-01	1.000000414197982e+00	9.999955974988521e-01	4.816699e-06
1.863000e-01	1.000000545981322e+00	9.999959629811106e-01	4.583000e-06
1.876000e-01	1.000000533426499e+00	9.999962981222554e-01	4.235304e-06
1.889000e-01	1.000000402187322e+00	9.999966054410870e-01	3.796746e-06
1.902000e-01	1.000000176331180e+00	9.999968872473063e-01	3.289084e-06
1.915000e-01	9.999998783390346e-01	9.999971456588754e-01	2.732680e-06
1.928000e-01	9.999995291054246e-01	9.999973826179329e-01	2.146487e-06
1.941000e-01	9.999991479384636e-01	9.999975999053889e-01	1.548033e-06
1.954000e-01	9.999987525598419e-01	9.999977991543112e-01	9.534055e-07
1.967000e-01	9.999983591048249e-01	9.999979818621970e-01	3.772426e-07
1.980000e-01	9.999979821222541e-01	9.999981494022271e-01	1.672800e-07
1.993000e-01	9.999976345745465e-01	9.999983030335866e-01	6.684590e-07
2.006000e-01	9.999973278376948e-01	9.999984439109277e-01	1.116073e-06
2.019000e-01	9.999970717012676e-01	9.999985730930480e-01	1.501392e-06
2.032000e-01	9.999968743684093e-01	9.999986915508475e-01	1.817182e-06
2.045000e-01	9.999967424558399e-01	9.999988001746257e-01	2.057719e-06
2.058000e-01	9.999966809938549e-01	9.999988997807724e-01	2.218787e-06
2.071000e-01	9.999966934263259e-01	9.999989911179039e-01	2.297692e-06
2.084000e-01	9.999967816106999e-01	9.999990748724884e-01	2.293262e-06
2.097000e-01	9.999969458180007e-01	9.999991516740061e-01	2.205856e-06
2.110000e-01	9.999971847328256e-01	9.999992220996802e-01	2.037367e-06
2.123000e-01	9.999974954533499e-01	9.999992866788140e-01	1.791225e-06
2.136000e-01	9.999978734913236e-01	9.999993458967702e-01	1.472405e-06
2.149000e-01	9.999983127720731e-01	9.999994001986179e-01	1.087427e-06
2.162000e-01	9.999988056344992e-01	9.999994499924786e-01	6.443580e-07
2.175000e-01	9.999993428310794e-01	9.999994956525918e-01	1.528215e-07
2.188000e-01	9.999999135278668e-01	9.999995375221297e-01	3.760057e-07
2.201000e-01	1.000000505304491e+00	9.999995759157749e-01	9.293887e-07
2.214000e-01	1.000001104154155e+00	9.999996111220861e-01	1.493032e-06
2.227000e-01	1.000001694483641e+00	9.999996434056669e-01	2.051078e-06
2.240000e-01	1.000002259113304e+00	9.999996730091539e-01	2.586104e-06
2.253000e-01	1.000002565962781e+00	9.999997001550411e-01	2.865808e-06
2.266000e-01	1.000002098686248e+00	9.999997250473517e-01	2.373639e-06
2.279000e-01	1.000001643519671e+00	9.999997478731709e-01	1.895647e-06
2.292000e-01	1.000001207584371e+00	9.999997688040531e-01	1.438780e-06
2.305000e-01	1.000000797132821e+00	9.999997879973112e-01	1.009136e-06
2.318000e-01	1.000000417548650e+00	9.999998055971973e-01	6.119515e-07
2.331000e-01	1.000000073346642e+00	9.999998217359891e-01	2.516107e-07
2.344000e-01	9.999997681727331e-01	9.999998365349826e-01	6.836225e-08
2.357000e-01	9.999995048040176e-01	9.999998501054039e-01	3.453014e-07
2.370000e-01	9.999992851487417e-01	9.999998625492461e-01	5.774005e-07
2.383000e-01	9.999991102463079e-01	9.999998739600343e-01	7.637137e-07
2.396000e-01	9.999989802672730e-01	9.999998844235300e-01	9.041563e-07
2.409000e-01	9.999988945133477e-01	9.999998940183749e-01	9.995050e-07
2.422000e-01	9.999988514173984e-01	9.999999028166818e-01	1.051399e-06
2.435000e-01	9.999988485434450e-01	9.999999108845772e-01	1.062341e-06
2.448000e-01	9.999988825866637e-01	9.999999182826980e-01	1.035696e-06
2.461000e-01	9.999989493733835e-01	9.999999250666468e-01	9.756933e-07
2.474000e-01	9.999992177998114e-01	9.999999312874107e-01	7.134876e-07
2.487000e-01	9.999994239728237e-01	9.999999369917434e-01	5.130189e-07
2.500000e-01	9.999996140491524e-01	9.999999422225181e-01	3.281734e-07
2.513000e-01	9.999997865703624e-01	9.999999470190480e-01	1.604487e-07
2.526000e-01	9.999999403526431e-01	9.999999514173831e-01	1.106474e-08
2.539000e-01	1.000000074486811e+00	9.999999554505805e-01	1.190362e-07
2.552000e-01	1.000000188338307e+00	9.999999591489525e-01	2.291894e-07
2.565000e-01	1.000000281547199e+00	9.999999625402959e-01	3.190069e-07
2.578000e-01	1.000000354028177e+00	9.999999656500990e-01	3.883781e-07
2.591000e-01	1.000000405970562e+00	9.999999685017348e-01	4.374688e-07
2.604000e-01	1.000000437838295e+00	9.999999711166354e-01	4.667217e-07
2.617000e-01	1.000000450369948e+00	9.999999735144542e-01	4.768555e-07
2.630000e-01	1.000000444578712e+00	9.999999757132124e-01	4.688655e-07
2.643000e-01	1.000000421752411e+00	9.999999777294357e-01	4.440230e-07
2.656000e-01	1.000000383453489e+00	9.999999795782777e-01	4.038752e-07
2.669000e-01	1.000000331519018e+00	9.999999812736339e-01	3.502454e-07
2.682000e-01	1.000000268060696e+00	9.999999828282461e-01	2.852324e-07
2.695000e-01	1.000000195464844e+00	9.999999842537985e-01	2.112110e-07
2.708000e-01	1.000000116392411e+00	9.999999855610056e-01	1.308314e-07
2.721000e-01	1.000000033778971e+00	9.999999867596918e-01	4.701928e-08
2.734000e-01	9.999999508347229e-01	9.999999878588665e-01	3.702414e-08
2.747000e-01	9.999998710444926e-01	9.999999888667904e-01	1.178223e-07
2.760000e-01	9.999997981677300e-01	9.999999897910393e-01	1.916233e-07
2.773000e-01	9.999997362385116e-01	9.999999906385596e-01	2.544000e-07
2.786000e-01	9.999996895655389e-01	9.999999914157210e-01	3.018502e-07
2.799000e-01	9.999995904770160e-01	9.999999921283648e-01	4.016513e-07
2.812000e-01	9.999996828099325e-01	9.999999927818466e-01	3.099719e-07
2.825000e-01	9.999997661719363e-01	9.999999933810781e-01	2.272091e-07
2.838000e-01	9.999998403587299e-01	9.999999939305630e-01	1.535718e-07
2.851000e-01	9.999999052650493e-01	9.999999944344313e-01	8.916938e-08
2.864000e-01	9.999999608846654e-01	9.999999948964697e-01	3.401180e-08
2.877000e-01	1.000000007310384e+00	9.999999953201510e-01	1.199023e-08
2.890000e-01	1.000000044734044e+00	9.999999957086594e-01	4.902538e-08
2.903000e-01	1.000000073446521e+00	9.999999960649149e-01	7.738161e-08
2.916000e-01	1.000000093837723e+00	9.999999963915951e-01	9.744613e-08
2.929000e-01	1.000000106396594e+00	9.999999966911550e-01	1.097054e-07
2.942000e-01	1.000000111711112e+00	9.999999969658464e-01	1.147453e-07
2.955000e-01	1.000000110468290e+00	9.999999972177336e-01	1.132506e-07
2.968000e-01	1.000000103454173e+00	9.999999974487099e-01	1.060055e-07
2.981000e-01	1.000000091553845e+00	9.999999976605110e-01	9.389333e-08
2.994000e-01	1.000000075751420e+00	9.999999978547292e-01	7.789669e-08
3.007000e-01	1.000000057130049e+00	9.999999980328236e-01	5.909723e-08
3.020000e-01	1.000000036871919e+00	9.999999981961334e-01	3.867579e-08
3.033000e-01	1.000000016258247e+00	9.999999983458854e-01	1.791236e-08
3.046000e-01	9.999999966692877e-01	9.999999984832055e-01	1.813918e-09
3.059000e-01	9.999999662241348e-01	9.999999986091257e-01	3.238499e-08
3.072000e-01	9.999999596796263e-01	9.999999987245924e-01	3.904497e-08
3.085000e-01	9.999999551606147e-01	9.999999988304733e-01	4.366986e-08
3.098000e-01	9.999999526568785e-01	9.999999989275643e-01	4.627069e-08
3.111000e-01	9.999999521224170e-01	9.999999990165949e-01	4.689418e-08
3.124000e-01	9.999999534754522e-01	9.999999990982344e-01	4.562278e-08
3.137000e-01	9.999999565984273e-01	9.999999991730968e-01	4.257467e-08
3.150000e-01	9.999999613380076e-01	9.999999992417439e-01	3.790374e-08
3.163000e-01	9.999999675050794e-01	9.999999993046924e-01	3.179961e-08
3.176000e-01	9.999999748747515e-01	9.999999993624149e-01	2.448766e-08
3.189000e-01	9.999999831863537e-01	9.999999994153455e-01	1.622899e-08
3.202000e-01	9.999999921434385e-01	9.999999994638820e-01	7.320443e-09
3.215000e-01	1.000000001413779e+00	9.999999995083890e-01	1.905390e-09
3.228000e-01	1.000000010629370e+00	9.999999995492013e-01	1.108017e-08
3.241000e-01	1.000000019386431e+00	9.999999995866253e-01	1.979981e-08
3.254000e-01	1.000000027245397e+00	9.999999996209425e-01	2.762445e-08
3.267000e-01	1.000000033730932e+00	9.999999996524109e-01	3.407852e-08
3.280000e-01	1.000000038331917e+00	9.999999996812667e-01	3.865065e-08
3.293000e-01	1.000000040501455e+00	9.999999997077271e-01	4.079373e-08
3.306000e-01	1.000000039656873e+00	9.999999997319908e-01	3.992488e-08
3.319000e-01	1.000000035179718e+00	9.999999997542401e-01	3.542548e-08
3.332000e-01	1.000000026415759e+00	9.999999997746425e-01	2.664112e-08
3.345000e-01	1.000000012674987e+00	9.999999997933511e-01	1.288164e-08
3.358000e-01	1.000000001282707e+00	9.999999998105065e-01	1.472201e-09
3.371000e-01	9.999999893204762e-01	9.999999998262379e-01	1.050576e-08
3.384000e-01	9.999999808129453e-01	9.999999998406630e-01	1.902772e-08
3.397000e-01	9.999999753340355e-01	9.999999998538909e-01	2.451986e-08
3.410000e-01	9.999999724736247e-01	9.999999998660203e-01	2.739240e-08
3.423000e-01	9.999999718375475e-01	9.999999998771429e-01	2.803960e-08
3.436000e-01	9.999999730475946e-01	9.999999998873423e-01	2.683975e-08
3.449000e-01	9.999999757415140e-01	9.999999998966949e-01	2.415518e-08
3.462000e-01	9.999999795730098e-01	9.999999999052709e-01	2.033226e-08
3.475000e-01	9.999999842117435e-01	9.999999999131350e-01	1.570139e-08
3.488000e-01	9.999999893433323e-01	9.999999999203464e-01	1.057701e-08
3.501000e-01	9.999999946693511e-01	9.999999999269591e-01	5.257608e-09
3.514000e-01	9.999999999073308e-01	9.999999999330227e-01	2.569189e-11
3.527000e-01	1.000000004790758e+00	9.999999999385829e-01	4.852175e-09
3.540000e-01	1.000000009069078e+00	9.999999999436817e-01	9.125396e-09
3.553000e-01	1.000000012507692e+00	9.999999999483571e-01	1.255933e-08
3.566000e-01	1.000000014887957e+00	9.999999999526443e-01	1.493531e-08
3.579000e-01	1.000000016007188e+00	9.999999999565756e-01	1.605061e-08
3.592000e-01	1.000000015678654e+00	9.999999999601805e-01	1.571847e-08
3.605000e-01	1.000000013731585e+00	9.999999999634863e-01	1.376810e-08
3.618000e-01	1.000000007471859e+00	9.999999999665174e-01	7.505341e-09
3.631000e-01	1.000000005508108e+00	9.999999999692972e-01	5.538811e-09
3.644000e-01	1.000000003742909e+00	9.999999999718461e-01	3.771063e-09
3.657000e-01	1.000000002154255e+00	9.999999999741833e-01	2.180072e-09
3.670000e-01	1.000000000724599e+00	9.999999999763265e-01	7.482726e-10
3.683000e-01	9.999999994408526e-01	9.999999999782918e-01	5.374392e-10
3.696000e-01	9.999999982943873e-01	9.999999999800939e-01	1.685707e-09
3.709000e-01	9.999999972810343e-01	9.999999999817466e-01	2.700712e-09
3.722000e-01	9.999999964010836e-01	9.999999999832618e-01	3.582178e-09
3.735000e-01	9.999999956592855e-01	9.999999999846514e-01	4.325366e-09
3.748000e-01	9.999999950648497e-01	9.999999999859257e-01	4.921076e-09
3.761000e-01	9.999999946314446e-01	9.999999999870941e-01	5.355649e-09
3.774000e-01	9.999999943771993e-01	9.999999999881655e-01	5.610966e-09
3.787000e-01	9.999999943247012e-01	9.999999999891480e-01	5.664447e-09
3.800000e-01	9.999999945009982e-01	9.999999999900488e-01	5.489051e-09
3.813000e-01	9.999999949375979e-01	9.999999999908751e-01	5.053277e-09
3.826000e-01	9.999999956704662e-01	9.999999999916325e-01	4.321166e-09
3.839000e-01	9.999999967400296e-01	9.999999999923272e-01	3.252298e-09
3.852000e-01	9.999999981911731e-01	9.999999999929641e-01	1.801791e-09
3.865000e-01	1.000000000073243e+00	9.999999999935483e-01	7.969470e-11
3.878000e-01	1.000000002440043e+00	9.999999999940838e-01	2.445959e-09
3.891000e-01	1.000000005349837e+00	9.999999999945750e-01	5.355262e-09
3.904000e-01	1.000000007820652e+00	9.999999999950253e-01	7.825627e-09
3.917000e-01	1.000000007537703e+00	9.999999999954383e-01	7.542265e-09
3.930000e-01	1.000000006795288e+00	9.999999999958171e-01	6.799471e-09
3.943000e-01	1.000000005720064e+00	9.999999999961642e-01	5.723900e-09
3.956000e-01	1.000000004426822e+00	9.999999999964828e-01	4.430339e-09
3.969000e-01	1.000000003018496e+00	9.999999999967748e-01	3.021721e-09
3.982000e-01	1.000000001586159e+00	9.999999999970424e-01	1.589117e-09
3.995000e-01	1.000000000209024e+00	9.999999999972879e-01	2.117360e-10
4.008000e-01	9.999999989544426e-01	9.999999999975131e-01	1.043071e-09
4.021000e-01	9.999999978779065e-01	9.999999999977196e-01	2.119813e-09
4.034000e-01	9.999999970230468e-01	9.999999999979090e-01	2.974862e-09
4.047000e-01	9.999999964216344e-01	9.999999999980824e-01	3.576448e-09
4.060000e-01	9.999999960935794e-01	9.999999999982416e-01	3.904662e-09
4.073000e-01	9.999999960469312e-01	9.999999999983877e-01	3.951456e-09
4.086000e-01	9.999999962778794e-01	9.999999999985214e-01	3.720642e-09
4.099000e-01	9.999999967707529e-01	9.999999999986442e-01	3.227891e-09
4.112000e-01	9.999999974980196e-01	9.999999999987568e-01	2.500737e-09
4.125000e-01	9.999999984202886e-01	9.999999999988600e-01	1.578571e-09
4.138000e-01	9.999999994863067e-01	9.999999999989546e-01	5.126479e-10
4.151000e-01	1.000000000632961e+00	9.999999999990414e-01	6.339196e-10
4.164000e-01	1.000000003147160e+00	9.999999999991209e-01	3.148039e-09
4.177000e-01	1.000000002504955e+00	9.999999999991940e-01	2.505761e-09
4.190000e-01	1.000000001949023e+00	9.999999999992608e-01	1.949762e-09
4.203000e-01	1.000000001472415e+00	9.999999999993223e-01	1.473093e-09
4.216000e-01	1.000000001068357e+00	9.999999999993785e-01	1.068978e-09
4.229000e-01	1.000000000730255e+00	9.999999999994300e-01	7.308250e-10
4.242000e-01	1.000000000451690e+00	9.999999999994775e-01	4.522125e-10
4.255000e-01	1.000000000226421e+00	9.999999999995208e-01	2.269003e-10
4.268000e-01	1.000000000048385e+00	9.999999999995606e-01	4.882450e-11
4.281000e-01	9.999999999116952e-01	9.999999999995970e-01	8.790180e-11
4.294000e-01	9.999999998106411e-01	9.999999999996305e-01	1.889894e-10
4.307000e-01	9.999999997396911e-01	9.999999999996612e-01	2.599700e-10
4.320000e-01	9.999999996934900e-01	9.999999999996894e-01	3.061994e-10
4.333000e-01	9.999999996668590e-01	9.999999999997151e-01	3.328561e-10
4.346000e-01	9.999999996547981e-01	9.999999999997387e-01	3.449405e-10
4.359000e-01	9.999999996524837e-01	9.999999999997604e-01	3.472768e-10
4.372000e-01	9.999999996552686e-01	9.999999999997804e-01	3.445118e-10
4.385000e-01	9.999999996586839e-01	9.999999999997986e-01	3.411147e-10
4.398000e-01	9.999999996584374e-01	9.999999999998153e-01	3.413778e-10
4.411000e-01	9.999999996504138e-01	9.999999999998306e-01	3.494168e-10
4.424000e-01	9.999999996306758e-01	9.999999999998448e-01	3.691690e-10
4.437000e-01	9.999999995954622e-01	9.999999999998577e-01	4.043955e-10
4.450000e-01	9.999999995411898e-01	9.999999999998694e-01	4.586796e-10
4.463000e-01	9.999999995582978e-01	9.999999999998803e-01	4.415825e-10
4.476000e-01	9.999999999350877e-01	9.999999999998901e-01	6.480239e-11
4.489000e-01	1.000000000256937e+00	9.999999999998994e-01	2.570375e-10
4.502000e-01	1.000000000514104e+00	9.999999999999076e-01	5.141965e-10
4.515000e-01	1.000000000700001e+00	9.999999999999154e-01	7.000855e-10
4.528000e-01	1.000000000811193e+00	9.999999999999223e-01	8.112706e-10
4.541000e-01	1.000000000847399e+00	9.999999999999287e-01	8.474703e-10
4.554000e-01	1.000000000811491e+00	9.999999999999347e-01	8.115564e-10
4.567000e-01	1.000000000709496e+00	9.999999999999400e-01	7.095560e-10
4.580000e-01	1.000000000550592e+00	9.999999999999452e-01	5.506469e-10
4.593000e-01	1.000000000347112e+00	9.999999999999496e-01	3.471623e-10
4.606000e-01	1.000000000114542e+00	9.999999999999538e-01	1.145881e-10
4.619000e-01	9.999999998715231e-01	9.999999999999576e-01	1.284345e-10
4.632000e-01	9.999999996398472e-01	9.999999999999611e-01	3.601139e-10
4.645000e-01	9.999999994444621e-01	9.999999999999645e-01	5.555024e-10
4.658000e-01	9.999999993134677e-01	9.999999999999674e-01	6.864996e-10
4.671000e-01	9.999999992781180e-01	9.999999999999700e-01	7.218520e-10
4.684000e-01	9.999999990760238e-01	9.999999999999725e-01	9.239487e-10
4.697000e-01	9.999999994104521e-01	9.999999999999749e-01	5.895228e-10
4.710000e-01	9.999999996817018e-01	9.999999999999769e-01	3.182751e-10
4.723000e-01	9.999999998964720e-01	9.999999999999789e-01	1.035069e-10
4.736000e-01	1.000000000061140e+00	9.999999999999807e-01	6.115930e-11
4.749000e-01	1.000000000181760e+00	9.999999999999822e-01	1.817777e-10
4.762000e-01	1.000000000264062e+00	9.999999999999838e-01	2.640783e-10
4.775000e-01	1.000000000313456e+00	9.999999999999851e-01	3.134708e-10
4.788000e-01	1.000000000335026e+00	9.999999999999862e-01	3.350398e-10
4.801000e-01	1.000000000333537e+00	9.999999999999873e-01	3.335496e-10
4.814000e-01	1.000000000313426e+00	9.999999999999885e-01	3.134375e-10
4.827000e-01	1.000000000278812e+00	9.999999999999893e-01	2.788227e-10
4.840000e-01	1.000000000233489e+00	9.999999999999902e-01	2.334988e-10
4.853000e-01	1.000000000180929e+00	9.999999999999911e-01	1.809379e-10
4.866000e-01	1.000000000124281e+00	9.999999999999918e-01	1.242892e-10
4.879000e-01	1.000000000066370e+00	9.999999999999925e-01	6.637757e-11
4.892000e-01	1.000000000009699e+00	9.999999999999931e-01	9.705792e-12
4.905000e-01	9.999999999564504e-01	9.999999999999938e-01	4.354339e-11
4.918000e-01	9.999999999084797e-01	9.999999999999942e-01	9.151457e-11
4.931000e-01	9.999999998673221e-01	9.999999999999947e-01	1.326725e-10
4.944000e-01	9.999999998341905e-01	9.999999999999951e-01	1.658046e-10
4.957000e-01	9.999999998099729e-01	9.999999999999956e-01	1.900227e-10
4.970000e-01	9.999999997952366e-01	9.999999999999960e-01	2.047594e-10
4.983000e-01	9.999999997902240e-01	9.999999999999962e-01	2.097722e-10
4.996000e-01	9.999999997948570e-01	9.999999999999967e-01	2.051397e-10
5.009000e-01	9.999999998087334e-01	9.999999999999964e-01	1.912630e-10
5.022000e-01	9.999999998311275e-01	9.999999999999962e-01	1.688687e-10
5.035000e-01	9.999999998609926e-01	9.999999999999958e-01	1.390031e-10
5.048000e-01	9.999999998969584e-01	9.999999999999953e-01	1.030369e-10
5.061000e-01	9.999999999373310e-01	9.999999999999949e-01	6.266387e-11
5.074000e-01	9.999999999800940e-01	9.999999999999944e-01	1.990041e-11
5.087000e-01	1.000000000022909e+00	9.999999999999940e-01	2.291500e-11
5.100000e-01	1.000000000063115e+00	9.999999999999936e-01	6.312151e-11
5.113000e-01	9.999999999801319e-01	9.999999999999929e-01	1.986100e-11
5.126000e-01	1.000000000033840e+00	9.999999999999922e-01	3.384781e-11
5.139000e-01	1.000000000088127e+00	9.999999999999916e-01	8.813550e-11
5.152000e-01	1.000000000137073e+00	9.999999999999909e-01	1.370821e-10
5.165000e-01	1.000000000174362e+00	9.999999999999900e-01	1.743721e-10
5.178000e-01	1.000000000193290e+00	9.999999999999891e-01	1.933009e-10
5.191000e-01	1.000000000186758e+00	9.999999999999880e-01	1.867699e-10
5.204000e-01	1.000000000147276e+00	9.999999999999869e-01	1.472891e-10
5.217000e-01	1.000000000100669e+00	9.999999999999858e-01	1.006832e-10
5.230000e-01	1.000000000029729e+00	9.999999999999845e-01	2.974465e-11
5.243000e-01	9.999999999734405e-01	9.999999999999831e-01	2.654266e-11
5.256000e-01	9.999999999308053e-01	9.999999999999816e-01	6.917622e-11
5.269000e-01	9.999999999008597e-01	9.999999999999800e-01	9.912027e-11
5.282000e-01	9.999999998826734e-01	9.999999999999780e-01	1.173046e-10
5.295000e-01	9.999999998753514e-01	9.999999999999762e-01	1.246249e-10
5.308000e-01	9.999999998496184e-01	9.999999999999740e-01	1.503556e-10
5.321000e-01	9.999999998849379e-01	9.999999999999716e-01	1.150336e-10
5.334000e-01	9.999999999155370e-01	9.999999999999691e-01	8.443213e-11
5.347000e-01	9.999999999417538e-01	9.999999999999662e-01	5.821243e-11
5.360000e-01	9.999999999639174e-01	9.999999999999631e-01	3.604572e-11
5.373000e-01	9.999999999823479e-01	9.999999999999598e-01	1.761191e-11
5.386000e-01	9.999999999973568e-01	9.999999999999563e-01	2.599476e-12
5.399000e-01	1.000000000009246e+00	9.999999999999523e-01	9.293677e-12
5.412000e-01	1.000000000018309e+00	9.999999999999480e-01	1.836087e-11
5.425000e-01	1.000000000024830e+00	9.999999999999432e-01	2.488676e-11
5.438000e-01	1.000000000029084e+00	9.999999999999380e-01	2.914602e-11
5.451000e-01	1.000000000031337e+00	9.999999999999325e-01	3.140443e-11
5.464000e-01	1.000000000031847e+00	9.999999999999263e-01	3.192069e-11
5.477000e-01	1.000000000030862e+00	9.999999999999196e-01	3.094236e-11
5.490000e-01	1.000000000028621e+00	9.999999999999125e-01	2.870859e-11
5.503000e-01	1.000000000025355e+00	9.999999999999045e-01	2.545053e-11
5.516000e-01	1.000000000021285e+00	9.999999999998959e-01	2.138911e-11
5.529000e-01	1.000000000016624e+00	9.999999999998865e-01	1.673750e-11
5.542000e-01	1.000000000011575e+00	9.999999999998761e-01	1.169886e-11
5.555000e-01	1.000000000006332e+00	9.999999999998650e-01	6.467049e-12
5.568000e-01	1.000000000001081e+00	9.999999999998528e-01	1.228129e-12
5.581000e-01	9.999999999959994e-01	9.999999999998395e-01	3.840039e-12
5.594000e-01	9.999999999912529e-01	9.999999999998248e-01	8.571921e-12
5.607000e-01	9.999999999870010e-01	9.999999999998090e-01	1.280809e-11
5.620000e-01	9.999999999833930e-01	9.999999999997917e-01	1.639877e-11
5.633000e-01	9.999999999805698e-01	9.999999999997728e-01	1.920308e-11
5.646000e-01	9.999999999786625e-01	9.999999999997524e-01	2.108991e-11
5.659000e-01	9.999999999777943e-01	9.999999999997300e-01	2.193568e-11
5.672000e-01	9.999999999780784e-01	9.999999999997053e-01	2.162692e-11
5.685000e-01	9.999999999796196e-01	9.999999999996787e-01	2.005907e-11
5.698000e-01	9.999999999825142e-01	9.999999999996496e-01	1.713540e-11
5.711000e-01	9.999999999868482e-01	9.999999999996181e-01	1.276990e-11
5.724000e-01	9.999999999926992e-01	9.999999999995834e-01	6.884271e-12
5.737000e-01	1.000000000000136e+00	9.999999999995457e-01	5.901946e-13
5.750000e-01	1.000000000009219e+00	9.999999999995046e-01	9.714451e-12
5.763000e-01	1.000000000019999e+00	9.999999999994598e-01	2.053913e-11
5.776000e-01	1.000000000039593e+00	9.999999999994107e-01	4.018230e-11
5.789000e-01	1.000000000031646e+00	9.999999999993574e-01	3.228862e-11
5.802000e-01	1.000000000024245e+00	9.999999999992992e-01	2.494582e-11
5.815000e-01	1.000000000017428e+00	9.999999999992359e-01	1.819211e-11
5.828000e-01	1.000000000011223e+00	9.999999999991667e-01	1.205636e-11
5.841000e-01	1.000000000005659e+00	9.999999999990912e-01	6.567857e-12
5.854000e-01	1.000000000000752e+00	9.999999999990090e-01	1.743050e-12
5.867000e-01	9.999999999965186e-01	9.999999999989193e-01	2.400746e-12
5.880000e-01	9.999999999929668e-01	9.999999999988214e-01	5.854539e-12
5.893000e-01	9.999999999901005e-01	9.999999999987146e-01	8.614109e-12
5.906000e-01	9.999999999879177e-01	9.999999999985982e-01	1.068057e-11
5.919000e-01	9.999999999864104e-01	9.999999999984714e-01	1.206102e-11
5.932000e-01	9.999999999855667e-01	9.999999999983331e-01	1.276645e-11
5.945000e-01	9.999999999853677e-01	9.999999999981821e-01	1.281442e-11
5.958000e-01	9.999999999857905e-01	9.999999999980176e-01	1.222711e-11
5.971000e-01	9.999999999868059e-01	9.999999999978380e-01	1.103206e-11
5.984000e-01	9.999999999883794e-01	9.999999999976423e-01	9.262924e-12
5.997000e-01	9.999999999904705e-01	9.999999999974289e-01	6.958434e-12
6.010000e-01	9.999999999930348e-01	9.999999999971960e-01	4.161227e-12
6.023000e-01	9.999999999960216e-01	9.999999999969422e-01	9.205969e-13
6.036000e-01	1.000000000001197e+00	9.999999999966653e-01	4.531708e-12
6.049000e-01	1.000000000001974e+00	9.999999999963636e-01	5.610401e-12
6.062000e-01	1.000000000002474e+00	9.999999999960343e-01	6.439738e-12
6.075000e-01	1.000000000002661e+00	9.999999999956752e-01	6.985745e-12
6.088000e-01	1.000000000002507e+00	9.999999999952838e-01	7.223333e-12
6.101000e-01	1.000000000001998e+00	9.999999999948568e-01	7.141177e-12
6.114000e-01	1.000000000001131e+00	9.999999999943912e-01	6.739942e-12
6.127000e-01	9.999999999999153e-01	9.999999999938833e-01	6.031953e-12
6.140000e-01	9.999999999983715e-01	9.999999999933296e-01	5.041967e-12
6.153000e-01	9.999999999965328e-01	9.999999999927256e-01	3.807177e-12
6.166000e-01	9.999999999944426e-01	9.999999999920670e-01	2.375544e-12
6.179000e-01	9.999999999921583e-01	9.999999999913489e-01	8.093526e-13
6.192000e-01	9.999999999897470e-01	9.999999999905658e-01	8.187895e-13
6.205000e-01	9.999999999872889e-01	9.999999999897116e-01	2.422618e-12
6.218000e-01	9.999999999848758e-01	9.999999999887801e-01	3.904321e-12
6.231000e-01	9.999999999826110e-01	9.999999999877642e-01	5.153211e-12
6.244000e-01	9.999999999806100e-01	9.999999999866567e-01	6.046719e-12
6.257000e-01	9.999999999789994e-01	9.999999999854485e-01	6.449175e-12
6.270000e-01	9.999999999779182e-01	9.999999999841311e-01	6.212919e-12
6.283000e-01	9.999999999775174e-01	9.999999999826945e-01	5.177081e-12
6.296000e-01	9.999999999771477e-01	9.999999999811278e-01	3.980039e-12
6.309000e-01	9.999999999778342e-01	9.999999999794194e-01	1.585176e-12
6.322000e-01	9.999999999777488e-01	9.999999999775560e-01	1.928457e-13
6.335000e-01	9.999999999769725e-01	9.999999999755240e-01	1.448508e-12
6.348000e-01	9.999999999755788e-01	9.999999999733082e-01	2.270517e-12
6.361000e-01	9.999999999736303e-01	9.999999999708917e-01	2.738587e-12
6.374000e-01	9.999999999711818e-01	9.999999999682565e-01	2.925327e-12
6.387000e-01	9.999999999682785e-01	9.999999999653826e-01	2.895906e-12
6.400000e-01	9.999999999649568e-01	9.999999999622486e-01	2.708167e-12
6.413000e-01	9.999999999612438e-01	9.999999999588309e-01	2.412848e-12
6.426000e-01	9.999999999571576e-01	9.999999999551037e-01	2.053913e-12
6.439000e-01	9.999999999527074e-01	9.999999999510392e-01	1.668221e-12
6.452000e-01	9.999999999478936e-01	9.999999999466065e-01	1.287082e-12
6.465000e-01	9.999999999427066e-01	9.999999999417728e-01	9.338086e-13
6.478000e-01	9.999999999371286e-01	9.999999999365012e-01	6.273870e-13
6.491000e-01	9.999999999311328e-01	9.999999999307525e-01	3.802514e-13
6.504000e-01	9.999999999246826e-01	9.999999999244833e-01	1.992850e-13
6.517000e-01	9.999999999177329e-01	9.999999999176465e-01	8.637535e-14
6.530000e-01	9.999999999102295e-01	9.999999999101907e-01	3.874678e-14
6.543000e-01	9.999999999021091e-01	9.999999999020601e-01	4.896084e-14
6.556000e-01	9.999999998932991e-01	9.999999998931932e-01	1.059153e-13
6.569000e-01	9.999999998837187e-01	9.999999998835236e-01	1.950662e-13
6.582000e-01	9.999999998732761e-01	9.999999998729787e-01	2.974287e-13
6.595000e-01	9.999999998618729e-01	9.999999998614790e-01	3.939071e-13
6.608000e-01	9.999999998494001e-01	9.999999998489384e-01	4.617418e-13
6.621000e-01	9.999999998357402e-01	9.999999998352622e-01	4.779510e-13
6.634000e-01	9.999999998207663e-01	9.999999998203482e-01	4.181100e-13
6.647000e-01	9.999999998043426e-01	9.999999998040836e-01	2.590150e-13
6.660000e-01	9.999999997863241e-01	9.999999997863467e-01	2.253753e-14
6.673000e-01	9.999999997665573e-01	9.999999997670039e-01	4.466427e-13
6.686000e-01	9.999999997448794e-01	9.999999997459101e-01	1.030731e-12
6.699000e-01	9.999999997211174e-01	9.999999997229065e-01	1.789124e-12
6.712000e-01	9.999999996950913e-01	9.999999996978206e-01	2.729261e-12
6.725000e-01	9.999999996666105e-01	9.999999996704634e-01	3.852918e-12
6.738000e-01	9.999999996379318e-01	9.999999996406292e-01	2.697398e-12
6.751000e-01	9.999999996035327e-01	9.999999996080944e-01	4.561684e-12
6.764000e-01	9.999999995661122e-01	9.999999995726139e-01	6.501688e-12
6.777000e-01	9.999999995254576e-01	9.999999995339213e-01	8.463674e-12
6.790000e-01	9.999999994507284e-01	9.999999994917257e-01	4.099732e-11
6.803000e-01	9.999999994225746e-01	9.999999994457101e-01	2.313549e-11
6.816000e-01	9.999999993844854e-01	9.999999993955286e-01	1.104328e-11
6.829000e-01	9.999999992747770e-01	9.999999993408040e-01	6.602696e-11
6.842000e-01	9.999999992432451e-01	9.999999992811248e-01	3.787970e-11
6.855000e-01	9.999999991979731e-01	9.999999992160429e-01	1.806977e-11
6.868000e-01	9.999999991401733e-01	9.999999991450688e-01	4.895417e-12
6.881000e-01	9.999999990708339e-01	9.999999990676691e-01	3.164802e-12
6.894000e-01	9.999999989907163e-01	9.999999989832622e-01	7.454148e-12
6.907000e-01	9.999999989003575e-01	9.999999988912138e-01	9.143686e-12
6.920000e-01	9.999999988000697e-01	9.999999987908321e-01	9.237611e-12
6.933000e-01	9.999999986899394e-01	9.999999986813624e-01	8.577028e-12
6.946000e-01	9.999999985698276e-01	9.999999985619819e-01	7.845724e-12
6.959000e-01	9.999999984393706e-01	9.999999984317938e-01	7.576828e-12
6.972000e-01	9.999999982979798e-01	9.999999982898191e-01	8.160694e-12
6.985000e-01	9.999999981448405e-01	9.999999981349912e-01	9.849344e-12
6.998000e-01	9.999999979789143e-01	9.999999979661460e-01	1.276823e-11
7.011000e-01	9.999999977989358e-01	9.999999977820149e-01	1.692091e-11
7.024000e-01	9.999999976034153e-01	9.999999975812137e-01	2.220157e-11
7.037000e-01	9.999999973906381e-01	9.999999973622336e-01	2.840450e-11
7.050000e-01	9.999999971586642e-01	9.999999971234284e-01	3.523581e-11
7.063000e-01	9.999999969053285e-01	9.999999968630033e-01	4.232514e-11
7.076000e-01	9.999999966282401e-01	9.999999965790014e-01	4.923872e-11
7.089000e-01	9.999999963247832e-01	9.999999962692878e-01	5.549539e-11
7.102000e-01	9.999999959921176e-01	9.999999959315347e-01	6.058298e-11
7.115000e-01	9.999999956271771e-01	9.999999955632040e-01	6.397316e-11
7.128000e-01	9.999999952266700e-01	9.999999951615270e-01	6.514300e-11
7.141000e-01	9.999999947870807e-01	9.999999947234850e-01	6.359568e-11
7.154000e-01	9.999999943046669e-01	9.999999942457858e-01	5.888112e-11
7.167000e-01	9.999999937754620e-01	9.999999937248387e-01	5.062328e-11
7.180000e-01	9.999999931952744e-01	9.999999931567289e-01	3.854550e-11
7.193000e-01	9.999999925596866e-01	9.999999925371864e-01	2.250022e-11
7.206000e-01	9.999999918640565e-01	9.999999918615549e-01	2.501666e-12
7.219000e-01	9.999999911035163e-01	9.999999911247560e-01	2.123968e-11
7.232000e-01	9.999999902729735e-01	9.999999903212525e-01	4.827905e-11
7.245000e-01	9.999999893671102e-01	9.999999894450055e-01	7.789525e-11
7.258000e-01	9.999999883803832e-01	9.999999884894289e-01	1.090458e-10
7.271000e-01	9.999999873070244e-01	9.999999874473412e-01	1.403168e-10
7.284000e-01	9.999999857321697e-01	9.999999863109101e-01	5.787404e-10
7.297000e-01	9.999999847972981e-01	9.999999850715944e-01	2.742963e-10
7.310000e-01	9.999999836120205e-01	9.999999837200793e-01	1.080588e-10
7.323000e-01	9.999999821996706e-01	9.999999822462075e-01	4.653689e-11
7.336000e-01	9.999999805789306e-01	9.999999806389016e-01	5.997103e-11
7.349000e-01	9.999999787638315e-01	9.999999788860812e-01	1.222497e-10
7.362000e-01	9.999999767637530e-01	9.999999769745725e-01	2.108196e-10
7.375000e-01	9.999999745834236e-01	9.999999748900090e-01	3.065854e-10
7.388000e-01	9.999999722229203e-01	9.999999726167236e-01	3.938033e-10
7.401000e-01	9.999999696776689e-01	9.999999701376305e-01	4.599616e-10
7.414000e-01	9.999999669384444e-01	9.999999674340976e-01	4.956532e-10
7.427000e-01	9.999999639913698e-01	9.999999644858052e-01	4.944354e-10
7.440000e-01	9.999999608179171e-01	9.999999612705950e-01	4.526779e-10
7.453000e-01	9.999999573949069e-01	9.999999577643017e-01	3.693948e-10
7.466000e-01	9.999999536945091e-01	9.999999539405727e-01	2.460636e-10
7.479000e-01	9.999999496842416e-01	9.999999497706701e-01	8.642853e-11
7.492000e-01	9.999999453269711e-01	9.999999452232528e-01	1.037184e-10
7.505000e-01	9.999999405809135e-01	9.999999402641440e-01	3.167695e-10
7.518000e-01	9.999999353996332e-01	9.999999348560715e-01	5.435616e-10
7.531000e-01	9.999999297320427e-01	9.999999289583897e-01	7.736529e-10
7.544000e-01	9.999999235224044e-01	9.999999225267724e-01	9.956320e-10
7.557000e-01	9.999999167103284e-01	9.999999155128809e-01	1.197447e-09
7.570000e-01	9.999999092307742e-01	9.999999078640001e-01	1.366774e-09
7.583000e-01	9.999999010140495e-01	9.999998995226426e-01	1.491407e-09
7.596000e-01	9.999998919858107e-01	9.999998904261160e-01	1.559695e-09
7.609000e-01	9.999998820670637e-01	9.999998805060529e-01	1.561011e-09
7.622000e-01	9.999998711741622e-01	9.999998696878959e-01	1.486266e-09
7.635000e-01	9.999998592188091e-01	9.999998578903380e-01	1.328471e-09
7.648000e-01	9.999998461080558e-01	9.999998450247105e-01	1.083345e-09
7.661000e-01	9.999998317443026e-01	9.999998309943182e-01	7.499844e-10
7.674000e-01	9.999998160252987e-01	9.999998156937113e-01	3.315874e-10
7.687000e-01	9.999997988441416e-01	9.999997990078935e-01	1.637519e-10
7.700000e-01	9.999997800892774e-01	9.999997808114575e-01	7.221801e-10
7.713000e-01	9.999997596445014e-01	9.999997609676422e-01	1.323141e-09
7.726000e-01	9.999997373889575e-01	9.999997393273055e-01	1.938348e-09
7.739000e-01	9.999997129718113e-01	9.999997157278031e-01	2.755992e-09
7.752000e-01	9.999996867575319e-01	9.999996899917654e-01	3.234233e-09
7.765000e-01	9.999996582446251e-01	9.999996619257659e-01	3.681141e-09
7.778000e-01	9.999996201133595e-01	9.999996313188659e-01	1.120551e-08
7.791000e-01	9.999995948259098e-01	9.999995979410305e-01	3.115121e-09
7.804000e-01	9.999995118071130e-01	9.999995615413984e-01	4.973429e-08
7.817000e-01	9.999994884092559e-01	9.999995218463972e-01	3.343714e-08
7.830000e-01	9.999994564402690e-01	9.999994785576881e-01	2.211742e-08
7.843000e-01	9.999994166873311e-01	9.999994313499218e-01	1.466259e-08
7.856000e-01	9.999993697845228e-01	9.999993798682947e-01	1.008377e-08
7.869000e-01	9.999993162128257e-01	9.999993237258819e-01	7.513056e-09
7.882000e-01	9.999992563001238e-01	9.999992625007291e-01	6.200605e-09
7.895000e-01	9.999991902212031e-01	9.999991957326817e-01	5.511479e-09
7.908000e-01	9.999991179977507e-01	9.999991229199255e-01	4.922175e-09
7.921000e-01	9.999990394983553e-01	9.999990435152162e-01	4.016861e-09
7.934000e-01	9.999989544385084e-01	9.999989569217662e-01	2.483258e-09
7.947000e-01	9.999988623806020e-01	9.999988624887594e-01	1.081574e-10
7.960000e-01	9.999987627339310e-01	9.999987595064589e-01	3.227472e-09
7.973000e-01	9.999986547546914e-01	9.999986472008751e-01	7.553816e-09
7.986000e-01	9.999985375459811e-01	9.999985247279464e-01	1.281803e-08
7.999000e-01	9.999984100577998e-01	9.999983911671968e-01	1.889060e-08
8.012000e-01	9.999982710870493e-01	9.999982455148182e-01	2.557223e-08
8.025000e-01	9.999981192775323e-01	9.999980866761256e-01	3.260141e-08
8.038000e-01	9.999979531199541e-01	9.999979134573298e-01	3.966262e-08
8.051000e-01	9.999977709519213e-01	9.999977245565665e-01	4.639535e-08
8.064000e-01	9.999975709579427e-01	9.999975185541116e-01	5.240383e-08
8.077000e-01	9.999973511694281e-01	9.999972939017105e-01	5.726772e-08
8.090000e-01	9.999971094646900e-01	9.999970489109445e-01	6.055375e-08
8.103000e-01	9.999968435689423e-01	9.999967817405400e-01	6.182840e-08
8.116000e-01	9.999965510542997e-01	9.999964903825311e-01	6.067177e-08
8.129000e-01	9.999962293397805e-01	9.999961726471696e-01	5.669261e-08
8.142000e-01	9.999958756913033e-01	9.999958261464683e-01	4.954484e-08
8.155000e-01	9.999954872216893e-01	9.999954482762552e-01	3.894543e-08
8.168000e-01	9.999950608906608e-01	9.999950361966029e-01	2.469406e-08
8.181000e-01	9.999945935048422e-01	9.999945868104860e-01	6.694356e-09
8.194000e-01	9.999940817177598e-01	9.999940967405078e-01	1.502275e-08
8.207000e-01	9.999935220298416e-01	9.999935623035185e-01	4.027368e-08
8.220000e-01	9.999929107884176e-01	9.999929794829389e-01	6.869452e-08
8.233000e-01	9.999922441877180e-01	9.999923438985751e-01	9.971086e-08
8.246000e-01	9.999915182688772e-01	9.999916507737042e-01	1.325048e-07
8.259000e-01	9.999905525834171e-01	9.999908948991799e-01	3.423158e-07
8.272000e-01	9.999898454640778e-01	9.999900705942881e-01	2.251302e-07
8.285000e-01	9.999889937212805e-01	9.999891716640615e-01	1.779428e-07
8.298000e-01	9.999880108961852e-01	9.999881913527300e-01	1.804565e-07
8.311000e-01	9.999869074733829e-01	9.999871222929576e-01	2.148196e-07
8.324000e-01	9.999856908808952e-01	9.999859564504867e-01	2.655696e-07
8.337000e-01	9.999843654901732e-01	9.999846850637721e-01	3.195736e-07
8.350000e-01	9.999829326160999e-01	9.999832985781520e-01	3.659621e-07
8.363000e-01	9.999813905169876e-01	9.999817865740618e-01	3.960571e-07
8.376000e-01	9.999797343945794e-01	9.999801376887539e-01	4.032942e-07
8.389000e-01	9.999779563940494e-01	9.999783395309328e-01	3.831369e-07
8.402000e-01	9.999760456040007e-01	9.999763785876667e-01	3.329837e-07
8.415000e-01	9.999739880564690e-01	9.999742401228787e-01	2.520664e-07
8.428000e-01	9.999717667269186e-01	9.999719080666526e-01	1.413397e-07
8.441000e-01	9.999693615342449e-01	9.999693648945273e-01	3.360282e-09
8.454000e-01	9.999667493407741e-01	9.999665914958702e-01	1.578449e-07
8.467000e-01	9.999639039522625e-01	9.999635670303492e-01	3.369219e-07
8.480000e-01	9.999607961178968e-01	9.999602687714186e-01	5.273465e-07
8.493000e-01	9.999573935302946e-01	9.999566719356576e-01	7.215946e-07
8.506000e-01	9.999536608255035e-01	9.999527494966711e-01	9.113288e-07
8.519000e-01	9.999495595830017e-01	9.999484719821693e-01	1.087601e-06
8.532000e-01	9.999450483256981e-01	9.999438072526998e-01	1.241073e-06
8.545000e-01	9.999400825199314e-01	9.999387202603833e-01	1.362260e-06
8.558000e-01	9.999346145754713e-01	9.999331727858400e-01	1.441790e-06
8.571000e-01	9.999285938455184e-01	9.999271231513476e-01	1.470694e-06
8.584000e-01	9.999219666267022e-01	9.999205259080827e-01	1.440719e-06
8.597000e-01	9.999146761590847e-01	9.999133314951120e-01	1.344664e-06
8.610000e-01	9.999066626261567e-01	9.999054858675837e-01	1.176759e-06
8.623000e-01	9.998978631548404e-01	9.998969300913515e-01	9.330635e-07
8.636000e-01	9.998882118154883e-01	9.998875999010031e-01	6.119145e-07
8.649000e-01	9.998776396218830e-01	9.998774252180036e-01	2.144039e-07
8.662000e-01	9.998660745312375e-01	9.998663296253665e-01	2.550941e-07
8.675000e-01	9.998534414441960e-01	9.998542297949431e-01	7.883507e-07
8.688000e-01	9.998396622048322e-01	9.998410348630798e-01	1.372658e-06
8.701000e-01	9.998241566620121e-01	9.998266457500029e-01	2.489088e-06
8.714000e-01	9.998079240111024e-01	9.998109544178880e-01	3.030407e-06
8.727000e-01	9.997902307570968e-01	9.997938430621207e-01	3.612305e-06
8.740000e-01	9.997709774643057e-01	9.997751832297667e-01	4.205765e-06
8.753000e-01	9.997420959240543e-01	9.997548348587413e-01	1.273893e-05
8.766000e-01	9.997271891124253e-01	9.997326452305972e-01	5.456118e-06
8.779000e-01	9.997073781689024e-01	9.997084478292226e-01	1.069660e-06
8.792000e-01	9.996831627157768e-01	9.996820610970686e-01	1.101619e-06
8.805000e-01	9.996403628092131e-01	9.996532870797870e-01	1.292427e-05
8.818000e-01	9.996137906076116e-01	9.996219099493731e-01	8.119342e-06
8.831000e-01	9.995828938566456e-01	9.995876943950355e-01	4.800538e-06
8.844000e-01	9.995479414446808e-01	9.995503838700945e-01	2.442425e-06
8.857000e-01	9.995091026744160e-01	9.995096986821933e-01	5.960078e-07
8.870000e-01	9.994664472628844e-01	9.994653339130182e-01	1.113350e-06
8.883000e-01	9.994199453414518e-01	9.994169571525522e-01	2.988189e-06
8.896000e-01	9.993694674558182e-01	9.993642060316048e-01	5.261424e-06
8.909000e-01	9.993147845660185e-01	9.993066855350017e-01	8.099031e-06
8.922000e-01	9.992555680464191e-01	9.992439650763361e-01	1.160297e-05
8.935000e-01	9.991913896857217e-01	9.991755753136017e-01	1.581437e-05
8.948000e-01	9.991217216869617e-01	9.991010046833246e-01	2.071700e-05
8.961000e-01	9.990459366675072e-01	9.990196956289832e-01	2.624104e-05
8.974000e-01	9.989633076590607e-01	9.989310404975580e-01	3.226716e-05
8.987000e-01	9.988730081076586e-01	9.988343770759670e-01	3.863103e-05
9.000000e-01	9.987741118736703e-01	9.987289837369187e-01	4.512814e-05
9.013000e-01	9.986655932317996e-01	9.986140741613621e-01	5.151907e-05
9.026000e-01	9.985463268710838e-01	9.984887916022099e-01	5.753527e-05
9.039000e-01	9.984150878948937e-01	9.983522026513801e-01	6.288524e-05
9.052000e-01	9.982705518209345e-01	9.982032904694216e-01	6.726135e-05
9.065000e-01	9.981112945812436e-01	9.980409474340998e-01	7.034715e-05
9.078000e-01	9.979357925221940e-01	9.978639671612962e-01	7.182536e-05
9.091000e-01	9.977424224044905e-01	9.976710358484532e-01	7.138656e-05
9.104000e-01	9.975294614031736e-01	9.974607228876058e-01	6.873852e-05
9.117000e-01	9.972950871076159e-01	9.972314706917813e-01	6.361642e-05
9.130000e-01	9.970373775215250e-01	9.969815836752917e-01	5.579385e-05
9.143000e-01	9.967543110629410e-01	9.967092163252087e-01	4.509474e-05
9.156000e-01	9.964437665642383e-01	9.964123602981834e-01	3.140627e-05
9.169000e-01	9.961035232721248e-01	9.960888304738080e-01	1.469280e-05
9.182000e-01	9.957312608476427e-01	9.957362498930310e-01	4.989045e-06
9.195000e-01	9.953245593661670e-01	9.953520335078253e-01	2.747414e-05
9.208000e-01	9.948808993174080e-01	9.949333706665338e-01	5.247135e-05
9.221000e-01	9.943976616054072e-01	9.944772062582263e-01	7.954465e-05
9.234000e-01	9.939249604947716e-01	9.939802204392335e-01	5.525994e-05
9.247000e-01	9.933409959788665e-01	9.934388068659837e-01	9.781089e-05
9.260000e-01	9.927010316577876e-01	9.928490493606965e-01	1.480177e-04
9.273000e-01	9.920055390022984e-01	9.922066969406750e-01	2.011579e-04
9.286000e-01	9.912539519027619e-01	9.915071371483556e-01	2.531852e-04
9.299000e-01	9.904446666691413e-01	9.907453676283262e-01	3.007010e-04
9.312000e-01	9.895750420309983e-01	9.899159659098290e-01	3.409239e-04
9.325000e-01	9.886413991374949e-01	9.890130573694068e-01	3.716582e-04
9.338000e-01	9.876390215573915e-01	9.880302813690913e-01	3.912598e-04
9.351000e-01	9.865621552790490e-01	9.869607555916983e-01	3.986003e-04
9.364000e-01	9.854040087104271e-01	9.857970386273086e-01	3.930299e-04
9.377000e-01	9.841567526790854e-01	9.845310909049536e-01	3.743382e-04
9.390000e-01	9.828115204321823e-01	9.831542341120191e-01	3.427137e-04
9.403000e-01	9.813584076364761e-01	9.816571093022569e-01	2.987017e-04
9.416000e-01	9.797864723783245e-01	9.800296339628415e-01	2.431616e-04
9.429000e-01	9.780837351636845e-01	9.782609583931757e-01	1.772232e-04
9.442000e-01	9.762371789181128e-01	9.763394218445388e-01	1.022429e-04
9.455000e-01	9.742327489867650e-01	9.742525089817571e-01	1.975999e-05
9.468000e-01	9.720553531343969e-01	9.719868073572502e-01	6.854578e-05
9.481000e-01	9.696888615453630e-01	9.695279667353555e-01	1.608948e-04
9.494000e-01	9.671161068236183e-01	9.668606612717919e-01	2.554456e-04
9.507000e-01	9.643188839927154e-01	9.639685557400322e-01	3.503283e-04
9.520000e-01	9.612779504958092e-01	9.608342772032363e-01	4.436733e-04
9.533000e-01	9.579730261956491e-01	9.574393937562860e-01	5.336324e-04
9.546000e-01	9.543827933745913e-01	9.537644022054655e-01	6.183912e-04
9.559000e-01	9.504848967345840e-01	9.497887268097336e-01	6.961699e-04
9.572000e-01	9.462559433971796e-01	9.454907314723155e-01	7.652119e-04
9.585000e-01	9.416715029035277e-01	9.408477480364710e-01	8.237549e-04
9.598000e-01	9.367061072143789e-01	9.358361235948253e-01	8.699836e-04
9.611000e-01	9.313332507100818e-01	9.304312899538041e-01	9.019608e-04
9.624000e-01	9.255253901905875e-01	9.246078585865679e-01	9.175316e-04
9.637000e-01	9.192539448754403e-01	9.183397445384054e-01	9.142003e-04
9.650000e-01	9.124892964037895e-01	9.116003227929411e-01	8.889736e-04
9.663000e-01	9.051790085047799e-01	9.043626205367270e-01	8.163880e-04
9.676000e-01	8.973123295005248e-01	8.965995485417489e-01	7.127810e-04
9.689000e-01	8.888693083118815e-01	8.882841744850888e-01	5.851338e-04
9.702000e-01	8.798182619374416e-01	8.793900404068331e-01	4.282215e-04
9.715000e-01	8.701267068270848e-01	8.698915256370020e-01	2.351812e-04
9.728000e-01	8.592098467245401e-01	8.597642553696117e-01	5.544086e-04
9.741000e-01	8.487668656566579e-01	8.489855536057985e-01	2.186879e-04
9.754000e-01	8.374345336786252e-01	8.375349374193015e-01	1.004037e-04
9.767000e-01	8.252415441012770e-01	8.253946474266195e-01	1.531033e-04
9.780000e-01	8.122179731362720e-01	8.125502070042590e-01	3.322339e-04
9.793000e-01	7.987638674221513e-01	7.989910002494700e-01	2.271328e-04
9.806000e-01	7.845766885538876e-01	7.847108560240117e-01	1.341675e-04
9.819000e-01	7.694920320206251e-01	7.697086227841554e-01	2.165908e-04
9.832000e-01	7.535725139382147e-01	7.539887164489499e-01	4.162025e-04
9.845000e-01	7.368804396482752e-01	7.375616214876259e-01	6.811818e-04
9.858000e-01	7.194778037182260e-01	7.204443239304574e-01	9.665202e-04
9.871000e-01	7.014262899412657e-01	7.026606543447302e-01	1.234364e-03
9.884000e-01	6.827872713363780e-01	6.842415191748599e-01	1.454248e-03
9.897000e-01	6.636218101483365e-01	6.652250003905832e-01	1.603190e-03
9.910000e-01	6.439906578476808e-01	6.456563062257973e-01	1.665648e-03
9.923000e-01	6.239542551307541e-01	6.255875599432241e-01	1.633305e-03
9.936000e-01	6.035727319196779e-01	6.050774189417368e-01	1.504687e-03
9.949000e-01	5.829059073623570e-01	5.841905229354054e-01	1.284616e-03
9.962000e-01	5.620132898324828e-01	5.629967770623973e-01	9.834872e-04
9.975000e-01	5.409540769295361e-01	5.415704832168027e-01	6.164063e-04
9.988000e-01	5.197871554787558e-01	5.199893401555759e-01	2.021847e-04
1.000100e+00	4.985711015312138e-01	4.983333395061456e-01	2.377620e-04
1.001400e+00	4.773641803637168e-01	4.766835901961487e-01	6.805902e-04
1.002700e+00	4.562243464788848e-01	4.551211076264176e-01	1.103239e-03
1.004000e+00	4.352092436051225e-01	4.337256058045644e-01	1.483638e-03
1.005300e+00	4.143762046965900e-01	4.125743304969888e-01	1.801874e-03
1.006600e+00	3.937822519332824e-01	3.917409692534866e-01	2.041283e-03
1.007900e+00	3.734840967209286e-01	3.712946700902914e-01	2.189427e-03
1.009200e+00	3.535381396910719e-01	3.512991950109216e-01	2.238945e-03
1.010500e+00	3.340004707010314e-01	3.318122278318313e-01	2.188243e-03
1.011800e+00	3.149268688339121e-01	3.128848484610748e-01	2.042020e-03
1.013100e+00	2.963728023986090e-01	2.945611783601334e-01	1.811624e-03
1.014400e+00	2.783934289297821e-01	2.768781948756106e-01	1.515234e-03
1.015700e+00	2.610435951878966e-01	2.598657058564841e-01	1.177889e-03
1.017000e+00	2.443778371591942e-01	2.435464707695942e-01	8.313664e-04
1.018300e+00	2.284503800557023e-01	2.279364505732138e-01	5.139295e-04
1.019600e+00	2.133151383152371e-01	2.130451659724913e-01	2.699723e-04
1.020900e+00	1.992348971172058e-01	1.988761423270525e-01	3.587548e-04
1.022200e+00	1.852291279970055e-01	1.854274192929778e-01	1.982913e-04
1.023500e+00	1.720855282041585e-01	1.726921040829438e-01	6.065759e-04
1.024800e+00	1.597641156815787e-01	1.606589488108820e-01	8.948331e-04
1.026100e+00	1.482258922152969e-01	1.493129345308455e-01	1.087042e-03
1.027400e+00	1.374328434344235e-01	1.386358470711141e-01	1.203004e-03
1.028700e+00	1.273479388111719e-01	1.286068324144017e-01	1.258894e-03
1.030000e+00	1.179351316608607e-01	1.192029220221174e-01	1.267790e-03
1.031300e+00	1.091593591418831e-01	1.103995210204552e-01	1.240162e-03
1.032600e+00	1.009865422557437e-01	1.021708544679789e-01	1.184312e-03
1.033900e+00	9.338358584702830e-02	9.449036895015779e-02	1.106783e-03
1.035200e+00	8.631837860343392e-02	8.733108846720078e-02	1.012710e-03
1.036500e+00	7.975979305574411e-02	8.066592498991913e-02	9.061319e-04
1.037800e+00	7.367768557783369e-02	7.446794516602780e-02	7.902596e-04
1.039100e+00	6.804289638668146e-02	6.871059548866301e-02	6.676991e-04
1.040400e+00	6.282724954235136e-02	6.336788882118945e-02	5.406393e-04
1.041700e+00	5.800355294801394e-02	5.841455554239517e-02	4.110026e-04
1.043000e+00	5.354559834992877e-02	5.382616276922978e-02	2.805644e-04
1.044300e+00	4.942816133744804e-02	4.957920516537342e-02	1.510438e-04
1.045600e+00	4.562700134302366e-02	4.565117078444347e-02	2.416944e-05
1.046900e+00	4.211886164220131e-02	4.202058525511684e-02	9.827639e-05
1.048200e+00	3.888146935362161e-02	3.866703741617136e-02	2.144319e-04
1.049500e+00	3.589353543902157e-02	3.557118927263644e-02	3.223462e-04
1.050800e+00	3.313475470323016e-02	3.271477288649047e-02	4.199818e-04
1.052100e+00	3.058580579417478e-02	3.008057654961378e-02	5.052292e-04
1.053400e+00	2.822835120287689e-02	2.765242232282292e-02	5.759289e-04
1.054700e+00	2.604503726345311e-02	2.541513677014820e-02	6.299005e-04
1.056000e+00	2.401949415311592e-02	2.335451647697735e-02	6.649777e-04
1.057300e+00	2.213633589217034e-02	2.145728971760302e-02	6.790462e-04
1.058600e+00	2.038116034402111e-02	1.971107543390102e-02	6.700849e-04
1.059900e+00	1.874054921516373e-02	1.810434050299147e-02	6.362087e-04
1.061200e+00	1.720206805519136e-02	1.662635610788146e-02	5.757119e-04
1.062500e+00	1.564338365007976e-02	1.526715388037467e-02	3.762298e-04
1.063800e+00	1.430903311854556e-02	1.401748235911443e-02	2.915508e-04
1.065100e+00	1.306480104721221e-02	1.286876419605255e-02	1.960369e-04
1.066400e+00	1.190630731555289e-02	1.181305445048261e-02	9.325287e-05
1.067700e+00	1.083047501578227e-02	1.084300022961828e-02	1.252521e-05
1.069000e+00	9.835530452854268e-03	9.951801866904203e-03	1.162714e-04
1.070300e+00	8.930470094877048e-03	9.133175772519568e-03	2.027057e-04
1.071600e+00	8.140280978756676e-03	8.381319043415334e-03	2.410381e-04
1.072900e+00	7.423084612857457e-03	7.690875881508350e-03	2.677913e-04
1.074200e+00	6.773326253114304e-03	7.056905837183232e-03	2.835796e-04
1.075500e+00	6.185679603980002e-03	6.474853869976044e-03	2.891743e-04
1.076800e+00	5.665772714692686e-03	5.940522198340291e-03	2.747495e-04
1.078100e+00	5.208740617328895e-03	5.450043894879208e-03	2.413033e-04
1.079400e+00	4.791576944897474e-03	4.999858171672501e-03	2.082812e-04
1.080700e+00	4.410998939029608e-03	4.586687291703886e-03	1.756884e-04
1.082000e+00	4.063884906816191e-03	4.207515036358987e-03	1.436301e-04
1.083300e+00	3.747274220806777e-03	3.859566655061331e-03	1.122924e-04
1.084600e+00	3.458367319010895e-03	3.540290220946553e-03	8.192290e-05
1.085900e+00	3.194525704897055e-03	3.247339315689100e-03	5.281361e-05
1.087200e+00	2.953271947393376e-03	2.978556966937601e-03	2.528502e-05
1.088500e+00	2.732289680887583e-03	2.731960763011054e-03	3.289179e-07
1.089800e+00	2.529423605226319e-03	2.505729071381978e-03	2.369453e-05
1.091100e+00	2.342679485715993e-03	2.298188289850016e-03	4.449120e-05
1.092400e+00	2.170224153122087e-03	2.107801062043214e-03	6.242309e-05
1.093700e+00	2.010385503669838e-03	1.933155391882653e-03	7.723011e-05
1.095000e+00	1.861652499043678e-03	1.772954594792144e-03	8.869790e-05
1.096300e+00	1.722675166387348e-03	1.626008026677809e-03	9.666714e-05
1.097600e+00	1.592264598304169e-03	1.491222534964583e-03	1.010421e-04
1.098900e+00	1.469392952856633e-03	1.367594579221262e-03	1.017984e-04
1.100200e+00	1.353193453566883e-03	1.254202972096862e-03	9.899048e-05
1.101500e+00	1.242960389416317e-03	1.150202194392022e-03	9.275820e-05
1.102800e+00	1.138149114845654e-03	1.054816241092169e-03	8.333287e-05
1.104100e+00	1.038376049755121e-03	9.673329580677674e-04	7.104309e-05
1.105400e+00	9.434186795042977e-04	8.870988318977696e-04	5.631985e-05
1.106700e+00	8.532155549121540e-04	8.135141978885897e-04	3.970136e-05
1.108000e+00	7.678662922570808e-04	7.460288338367030e-04	2.183746e-05
1.109300e+00	6.876315732767731e-04	6.841379094202874e-04	3.493664e-06
1.110600e+00	6.129331451684073e-04	6.273782633048456e-04	1.444512e-05
1.111900e+00	5.443538205885193e-04	5.753249821107087e-04	3.097116e-05
1.113200e+00	4.826374776530397e-04	5.275882573234742e-04	4.495078e-05
1.114500e+00	4.286890599373042e-04	4.838104980334589e-04	5.512144e-05
1.115800e+00	3.835745764759756e-04	4.436636790743396e-04	6.008910e-05
1.117100e+00	3.485211017632174e-04	4.068469056996835e-04	5.832580e-05
1.118400e+00	3.109131571597214e-04	3.730841773933060e-04	6.217102e-05
1.119700e+00	2.923210258905576e-04	3.421223347647566e-04	4.980131e-05
1.121000e+00	2.751043248874402e-04	3.137291747359894e-04	3.862485e-05
1.122300e+00	2.591121969349200e-04	2.876917203898577e-04	2.857952e-05
1.123600e+00	2.442037484622144e-04	2.638146329283134e-04	1.961088e-05
1.124900e+00	2.302480495431319e-04	2.419187541842014e-04	1.167070e-05
1.126200e+00	2.171241338961299e-04	2.218397690523189e-04	4.715635e-06
1.127500e+00	2.047209988842891e-04	2.034269780552040e-04	1.294021e-06
1.128800e+00	1.929376055153182e-04	1.865421710447454e-04	6.395434e-06
1.130100e+00	1.816828784415583e-04	1.710585937646884e-04	1.062428e-05
1.131400e+00	1.708757059599669e-04	1.568599996668721e-04	1.401571e-05
1.132700e+00	1.604449400121416e-04	1.438397799894621e-04	1.660516e-05
1.134000e+00	1.503293961843043e-04	1.319001656720965e-04	1.842923e-05
1.135300e+00	1.404778537073051e-04	1.209514952049705e-04	1.952636e-05
1.136600e+00	1.308490554566257e-04	1.109115429891932e-04	1.993751e-05
1.137900e+00	1.214117079523662e-04	1.017049032278375e-04	1.970680e-05
1.139200e+00	1.121444813592617e-04	9.326242477381027e-05	1.888206e-05
1.140500e+00	1.030360094866847e-04	8.552069273455857e-05	1.751532e-05
1.141800e+00	9.408488978861721e-05	7.842155297750874e-05	1.566334e-05
1.143100e+00	8.529968336368515e-05	7.191167599628251e-05	1.338801e-05
1.144400e+00	7.669891495513043e-05	6.594215688802460e-05	1.075676e-05
1.145700e+00	6.831107295082953e-05	6.046814845926404e-05	7.842924e-06
1.147000e+00	6.017460938329528e-05	5.544852472279481e-05	4.726085e-06
1.148300e+00	5.233793992965198e-05	5.084557227333300e-05	1.492368e-06
1.149600e+00	4.485944391166600e-05	4.662470723661232e-05	1.765263e-06
1.150900e+00	3.780746429571906e-05	4.275421567641056e-05	4.946751e-06
1.152200e+00	3.126030769283611e-05	3.920501551854347e-05	7.944708e-06
1.153500e+00	2.530624435866251e-05	3.595043821086171e-05	1.064419e-05
1.154800e+00	2.004350819346804e-05	3.296602848538004e-05	1.292252e-05
1.156100e+00	1.558029674215862e-05	3.022936072353652e-05	1.464906e-05
1.157400e+00	1.203477119426058e-05	2.771987054941221e-05	1.568510e-05
1.158700e+00	9.535056383936958e-06	2.541870038944556e-05	1.588364e-05
1.160000e+00	1.310132372703329e-05	2.330855784140488e-05	1.020723e-05
1.161300e+00	1.288022105780779e-05	2.137358579115514e-05	8.493365e-06
1.162600e+00	1.328425452685083e-05	1.959924330353880e-05	6.314989e-06
1.163900e+00	1.426566652275582e-05	1.797219639426873e-05	3.706530e-06
1.165200e+00	1.576973331148296e-05	1.648021786367706e-05	7.104846e-07
1.166500e+00	1.773476503635860e-05	1.511209544097524e-05	2.622670e-06
1.167800e+00	1.911802225046126e-05	1.385754754990641e-05	5.260475e-06
1.169100e+00	1.909802503562545e-05	1.270714606376036e-05	6.390879e-06
1.170400e+00	1.870097147537751e-05	1.165224547006954e-05	7.048726e-06
1.171700e+00	1.798478972983941e-05	1.068491791335294e-05	7.299872e-06
1.173000e+00	1.700410950592977e-05	9.797893628325285e-06	7.206216e-06
1.174300e+00	1.540996070455344e-05	8.984506316404018e-06	6.425454e-06
1.175600e+00	1.336379838790120e-05	8.238643055423250e-06	5.125155e-06
1.176900e+00	1.147774214339289e-05	7.554698366446358e-06	3.923044e-06
1.178200e+00	9.751417069471040e-06	6.927532092779240e-06	2.823885e-06
1.179500e+00	8.183707887814760e-06	6.352430774862770e-06	1.831277e-06
1.180800e+00	6.772758943337938e-06	5.825072230971846e-06	9.476867e-07
1.182100e+00	5.515974204194778e-06	5.341493077704281e-06	1.744811e-07
1.183400e+00	4.410017261772964e-06	4.898058946299078e-06	4.880417e-07
1.184700e+00	3.450811330698846e-06	4.491437171076208e-06	1.040626e-06
1.186000e+00	2.633539248835138e-06	4.118571744832585e-06	1.485032e-06
1.187300e+00	1.952643477281360e-06	3.776660353060791e-06	1.824017e-06
1.188600e+00	1.401826100374035e-06	3.463133314461114e-06	2.061307e-06
1.189900e+00	9.740488256859617e-07	3.175634269533035e-06	2.201585e-06
1.191200e+00	6.615329840273366e-07	2.912002472162240e-06	2.250469e-06
1.192500e+00	4.557595294449697e-07	2.670256551154385e-06	2.214497e-06
1.193800e+00	3.474690392224922e-07	2.448579619711115e-06	2.101111e-06
1.195100e+00	3.266617138803495e-07	2.245305620966177e-06	1.918644e-06
1.196400e+00	3.825973771758006e-07	2.058906806984721e-06	1.676309e-06
1.197700e+00	5.037954761030105e-07	1.887982257144391e-06	1.384187e-06
1.199000e+00	6.780350808927355e-07	1.731247349623165e-06	1.053212e-06
1.200300e+00	8.923548850128624e-07	1.587524106879889e-06	6.951692e-07
1.201600e+00	1.133053205167807e-06	1.455732342581338e-06	3.226791e-07
1.202900e+00	1.385687981299108e-06	1.334881543447288e-06	5.080644e-08
1.204200e+00	1.635076776584965e-06	1.224063425010581e-06	4.110134e-07
1.205500e+00	1.865296777440139e-06	1.122445105349912e-06	7.428517e-07
1.206800e+00	2.059684793516712e-06	1.029262845497222e-06	1.030422e-06
1.208100e+00	2.200837257703219e-06	9.438163094806420e-07	1.257021e-06
1.209400e+00	2.270610226125243e-06	8.654633008659999e-07	1.405147e-06
1.210700e+00	2.250119378144964e-06	7.936149362431601e-07	1.456504e-06
1.212000e+00	2.119740016361602e-06	7.277312193842875e-07	1.392009e-06
1.213300e+00	1.859107066611004e-06	6.673169828140192e-07	1.191790e-06
1.214600e+00	1.447115077966118e-06	6.119181662913332e-07	8.351969e-07
1.215900e+00	1.082290314013171e-06	5.611184042345784e-07	5.211719e-07
1.217200e+00	6.483590770480609e-07	5.145358964437863e-07	1.338232e-07
1.218500e+00	3.129965178669296e-07	4.718205386019048e-07	1.588240e-07
1.219800e+00	6.383307162901353e-08	4.326512909901310e-07	3.688182e-07
1.221100e+00	-1.108041138162800e-07	3.967337656419481e-07	5.075379e-07
1.222400e+00	-2.218911779298698e-07	3.637980138020800e-07	5.856892e-07
1.223700e+00	-2.797075474828617e-07	3.335964970622387e-07	6.133040e-07
1.225000e+00	-2.938359365565554e-07	3.059022269256269e-07	5.997382e-07
1.226300e+00	-2.731623465424462e-07	2.805070588179928e-07	5.536694e-07
1.227600e+00	-2.258760661422004e-07	2.572201277239022e-07	4.830962e-07
1.228900e+00	-1.594696713676876e-07	2.358664136909433e-07	3.953361e-07
1.230200e+00	-8.073902554096633e-08	2.162854264209104e-07	2.970245e-07
1.231500e+00	4.216720705683092e-09	1.983299990617946e-07	1.941133e-07
1.232800e+00	8.999512942990948e-08	1.818651821351445e-07	9.187005e-08
1.234100e+00	1.718904753789668e-07	1.667672292860598e-07	5.123246e-09
1.235400e+00	2.458937459901199e-07	1.529226672328255e-07	9.297108e-08
1.236700e+00	3.086926413903287e-07	1.402274429265142e-07	1.684652e-07
1.238000e+00	3.576715743963767e-07	1.285861415106444e-07	2.290854e-07
1.239300e+00	3.909116705149142e-07	1.179112692034182e-07	2.730004e-07
1.240600e+00	4.071907679423124e-07	1.081225957129292e-07	2.990682e-07
1.241900e+00	4.059834175648239e-07	9.914655124297670e-08	3.068369e-07
1.243200e+00	3.874608829584757e-07	9.091567355773122e-08	2.965452e-07
1.244500e+00	3.524911403891136e-07	8.336810094938599e-08	2.691230e-07
1.245800e+00	3.026388788123927e-07	7.644710729815748e-08	2.261918e-07
1.247100e+00	2.401654998738007e-07	7.010067573023442e-08	1.700648e-07
1.248400e+00	1.680291179085685e-07	6.428110766938983e-08	1.037480e-07
1.249700e+00	8.988455994179888e-08	5.894466434401636e-08	3.093990e-08
1.251000e+00	1.008336568838526e-08	5.405123805519000e-08	4.396787e-08
1.252300e+00	-6.632621244697010e-08	4.956405073512903e-08	1.158903e-07
1.253600e+00	-1.335992093697333e-07	4.544937753046573e-08	1.790486e-07
1.254900e+00	-1.852939472956308e-07	4.167629333284269e-08	2.269702e-07
1.256200e+00	-2.142720357505114e-07	3.821644035183434e-08	2.524885e-07
1.257500e+00	-1.598422875348805e-07	3.504381498330064e-08	1.948861e-07
1.258800e+00	-1.746415708966707e-07	3.213457237132158e-08	2.067761e-07
1.260100e+00	-1.725728261530061e-07	2.946684719487352e-08	2.020397e-07
1.261400e+00	-1.490515244976230e-07	2.702058933227337e-08	1.760721e-07
1.262700e+00	-9.910772120353893e-08	2.477741316831796e-08	1.238851e-07
1.264000e+00	-1.138407497124401e-08	2.272045941151927e-08	3.410453e-08
1.265300e+00	7.748353017288980e-08	2.083426838288345e-08	5.664926e-08
1.266600e+00	1.430656255462266e-07	1.910466382391855e-08	1.239610e-07
1.267900e+00	1.883714839563755e-07	1.751864635056594e-08	1.708528e-07
1.269200e+00	2.162414775014170e-07	1.606429575230539e-08	2.001772e-07
1.270500e+00	2.293470775700880e-07	1.473068140210793e-08	2.146164e-07
1.271800e+00	2.008137059113945e-07	1.350778010391380e-08	1.873059e-07
1.273100e+00	1.742590443538724e-07	1.238640076018900e-08	1.618726e-07
1.274400e+00	1.451712271841432e-07	1.135811529336824e-08	1.338131e-07
1.275700e+00	1.146811745926402e-07	1.041519530201831e-08	1.042660e-07
1.277000e+00	8.381674355989898e-08	9.550553975625982e-09	7.426619e-08
1.278300e+00	5.350272785656415e-08	8.757692831465133e-09	4.474504e-08
1.279600e+00	2.456085804344312e-08	8.030652873224603e-09	1.653021e-08
1.280900e+00	-2.290198528536471e-09	7.363969804310793e-09	9.654168e-09
1.282200e+00	-2.643483771831611e-08	6.752632959221041e-09	3.318747e-08
1.283500e+00	-4.736051859469972e-08	6.192047644322628e-09	5.355257e-08
1.284800e+00	-6.465776343638127e-08	5.678000604996421e-09	7.033576e-08
1.286100e+00	-7.802015773190184e-08	5.206628359606350e-09	8.322679e-08
1.287400e+00	-8.724435017967927e-08	4.774388162294581e-09	9.201874e-08
1.288700e+00	-9.223005268800058e-08	4.378031376367335e-09	9.660808e-08
1.290000e+00	-9.298004037502223e-08	4.014579058149938e-09	9.699462e-08
1.291300e+00	-8.960015156876807e-08	3.681299567802940e-09	9.328145e-08
1.292600e+00	-8.229928780713695e-08	3.375688038829445e-09	8.567498e-08
1.293900e+00	-7.138941383788672e-08	3.095447551965372e-09	7.448486e-08
1.295200e+00	-5.728555761865170e-08	2.838471871964819e-09	6.012403e-08
1.296500e+00	-4.050581031693964e-08	2.602829617529235e-09	4.310864e-08
1.297800e+00	-2.167132631010289e-08	2.386749745406114e-09	2.405808e-08
1.299100e+00	-1.506323185406884e-09	2.188608239559615e-09	3.694931e-09
1.300400e+00	1.916191826005997e-08	2.006915905368324e-09	1.715500e-08
1.301700e+00	3.940305401931260e-08	1.840307177117288e-09	3.756275e-08
1.303000e+00	5.818367687550384e-08	1.687529854660751e-09	5.649615e-08
1.304300e+00	7.436731640191756e-08	1.547435692119638e-09	7.281988e-08
1.305600e+00	8.671443896196487e-08	1.418971767879850e-09	8.529547e-08
1.306900e+00	9.388244770920013e-08	1.301172571029772e-09	9.258128e-08
1.308200e+00	9.442568258729483e-08	1.193152744760615e-09	9.323253e-08
1.309500e+00	8.679542033005619e-08	1.094100432189673e-09	8.570132e-08
1.310800e+00	6.933987446142241e-08	1.003271174595470e-09	6.833660e-08
1.312100e+00	4.030419529547490e-08	9.199823162048733e-10	3.938421e-08
1.313400e+00	1.552485525455469e-08	8.436078734795459e-10	1.468125e-08
1.314700e+00	-1.163897750757473e-08	7.735738303405191e-10	1.241255e-08
1.316000e+00	-3.160147369205447e-08	7.093538239704045e-10	3.231083e-08
1.317300e+00	-4.528395654469177e-08	6.504651887684005e-10	4.593442e-08
1.318600e+00	-5.355724562819976e-08	5.964653287258597e-10	5.415371e-08
1.319900e+00	-5.724165682224681e-08	5.469483909570403e-10	5.778861e-08
1.321200e+00	-5.710700232343148e-08	5.015422153845745e-10	5.760854e-08
1.322500e+00	-5.387259064529830e-08	4.599055376537170e-10	5.433250e-08
1.323800e+00	-4.820722661832801e-08	4.217254242529380e-10	4.862895e-08
1.325100e+00	-4.072921138994648e-08	3.867149205641312e-10	4.111593e-08
1.326400e+00	-3.200634242450753e-08	3.546108941650733e-10	3.236095e-08
1.327700e+00	-2.255591350332169e-08	3.251720571753009e-10	2.288109e-08
1.329000e+00	-1.284471472463155e-08	2.981771527812688e-10	1.314289e-08
1.330300e+00	-3.289032503612146e-09	2.734232923114033e-10	3.562456e-09
1.331600e+00	5.745350427608526e-09	2.507244303626999e-10	5.494626e-09
1.332900e+00	1.394315501997767e-08	2.299099665180813e-10	1.371325e-08
1.334200e+00	2.103960590748507e-08	2.108234631455338e-10	2.082878e-08
1.335500e+00	2.682043140719062e-08	1.933214696419497e-10	2.662711e-08
1.336800e+00	3.112186351921715e-08	1.772724442851455e-10	3.094459e-08
1.338100e+00	3.383063792674135e-08	1.625557655908118e-10	3.366808e-08
1.339400e+00	3.488399399600240e-08	1.490608257438965e-10	3.473493e-08
1.340700e+00	3.426967477629951e-08	1.366861992908812e-10	3.413299e-08
1.342000e+00	3.202592699999311e-08	1.253388808449745e-10	3.190059e-08
1.343300e+00	2.824150108250116e-08	1.149335860749447e-10	2.812657e-08
1.344600e+00	2.305565112230385e-08	1.053921107239957e-10	2.295026e-08
1.345900e+00	1.665813490094090e-08	9.664274284113359e-11	1.656149e-08
1.347200e+00	9.289213883012311e-09	8.861972380750730e-11	9.200594e-09
1.348500e+00	1.239653216180989e-09	8.126275410688378e-11	1.158390e-09
1.349800e+00	-7.167058014797414e-09	7.451654012570992e-11	7.241575e-09
1.351100e+00	-1.375227463989983e-08	6.833037857663982e-11	1.382061e-08
1.352400e+00	-1.976022967613911e-08	6.265777542204277e-11	1.982289e-08
1.353700e+00	-2.482188992345615e-08	5.745609643350486e-11	2.487935e-08
1.355000e+00	-2.853533618615394e-08	5.268624676090105e-11	2.858802e-08
1.356300e+00	-3.046576327290018e-08	4.831237710278210e-11	3.051408e-08
1.357600e+00	-3.014547999671790e-08	4.430161426971987e-11	3.018978e-08
1.358900e+00	-2.707390917499427e-08	4.062381411552015e-11	2.711453e-08
1.360200e+00	-2.071758762947591e-08	3.725133497945268e-11	2.075484e-08
1.361500e+00	-1.251210677477974e-08	3.415882993667133e-11	1.254627e-08
1.362800e+00	-3.136499614562271e-09	3.132305629545195e-11	3.167823e-09
1.364100e+00	4.202529679140462e-09	2.872270090945218e-11	4.173807e-09
1.365400e+00	9.727904989257532e-09	2.633821999207108e-11	9.701567e-09
1.366700e+00	1.365155950786678e-08	2.415169222899619e-11	1.362741e-08
1.368000e+00	1.617443573620544e-08	2.214668408493992e-11	1.615229e-08
1.369300e+00	1.748648548466733e-08	2.030812629225174e-11	1.746618e-08
1.370600e+00	1.776666987280290e-08	1.862220059311039e-11	1.774805e-08
1.371900e+00	1.718295932931924e-08	1.707623588407033e-11	1.716588e-08
1.373200e+00	1.418323904697596e-08	1.565861298241236e-11	1.416758e-08
1.374500e+00	1.150684424085877e-08	1.435867729853087e-11	1.149249e-08
1.375800e+00	8.723263388988591e-09	1.316665875801946e-11	8.710097e-09
1.377100e+00	5.935389623819825e-09	1.207359837161719e-11	5.923316e-09
1.378400e+00	3.234668715853128e-09	1.107128090111043e-11	3.223597e-09
1.379700e+00	7.010990736412134e-10	1.015217311513576e-11	6.909469e-10
1.381000e+00	-1.596768256210899e-09	9.309367170816371e-12	1.606078e-09
1.382300e+00	-3.601829589053189e-09	8.536528695699438e-12	3.610366e-09
1.383600e+00	-5.268428602181797e-09	7.827849179796305e-12	5.276256e-09
1.384900e+00	-6.562356334845749e-09	7.178002319900809e-12	6.569534e-09
1.386200e+00	-7.460851188241092e-09	6.582103988089461e-12	7.467433e-09
1.387500e+00	-7.952598925515777e-09	6.035675523523809e-12	7.958635e-09
1.388800e+00	-8.037732671767718e-09	5.534610071670362e-12	8.043267e-09
1.390100e+00	-7.727832914044443e-09	5.075141717948231e-12	7.732908e-09
1.391400e+00	-7.045927501343067e-09	4.653817183815161e-12	7.050581e-09
1.392700e+00	-6.026491644611727e-09	4.267469872571162e-12	6.030759e-09
1.394000e+00	-4.715447916748406e-09	3.913196069806304e-12	4.719361e-09
1.395300e+00	-3.170166252599868e-09	3.588333119624436e-12	3.173755e-09
1.396600e+00	-1.459463948964213e-09	3.290439412618206e-12	1.462754e-09
1.397900e+00	3.363943354108522e-10	3.017276035187090e-12	3.333771e-10
1.399200e+00	2.125696579827580e-09	2.766789942280108e-12	2.122930e-09
1.400500e+00	3.805283401637685e-09	2.537098527091766e-12	3.802746e-09
1.401800e+00	5.260548056244555e-09	2.326475471739739e-12	5.258222e-09
1.403100e+00	6.365436437099807e-09	2.133337772581821e-12	6.363303e-09
1.404400e+00	6.982447075705623e-09	1.956233842655104e-12	6.980491e-09
1.405700e+00	6.962631141614171e-09	1.793832601818953e-12	6.960837e-09
1.407000e+00	6.145592442428028e-09	1.644913472604685e-12	6.143948e-09
1.408300e+00	5.438448525135332e-09	1.508357206582474e-12	5.436940e-09
1.409600e+00	2.845827085220435e-09	1.383137472299232e-12	2.844444e-09
1.410900e+00	7.861301437813182e-10	1.268313141561951e-12	7.848618e-10
1.412200e+00	-7.996908015961549e-10	1.163021216094070e-12	8.008538e-10
1.413500e+00	-1.967700027439778e-09	1.066470341401010e-12	1.968766e-09
1.414800e+00	-2.770977584391712e-09	9.779348590971141e-13	2.771956e-09
1.416100e+00	-3.259619297205000e-09	8.967493529927782e-13	3.260516e-09
1.417400e+00	-3.480736764747483e-09	8.223036479499073e-13	3.481559e-09
1.418700e+00	-3.478457359999142e-09	7.540382239195954e-13	3.479211e-09
1.420000e+00	-3.293924230053199e-09	6.914400106935349e-13	3.294616e-09
1.421300e+00	-2.965296296115884e-09	6.340385317639429e-13	2.965930e-09
1.422600e+00	-2.527748253506611e-09	5.814023683098184e-13	2.528330e-09
1.423900e+00	-2.013470571657344e-09	5.331359167333760e-13	2.014004e-09
1.425200e+00	-1.451669494113492e-09	4.888764153772301e-13	1.452158e-09
1.426500e+00	-8.685670385333584e-10	4.482912180752872e-13	8.690153e-10
1.427800e+00	-2.874009966882558e-10	4.110752940461513e-13	2.878121e-10
1.429100e+00	2.715750655372952e-10	3.769489353386245e-13	2.711981e-10
1.430400e+00	7.910918081463382e-10	3.456556545988024e-13	7.907462e-10
1.431700e+00	1.256864117028459e-09	3.169602573589772e-13	1.256547e-09
1.433000e+00	1.657591103959828e-09	2.906470743598329e-13	1.657300e-09
1.434300e+00	1.984956106604497e-09	2.665183406203932e-13	1.984690e-09
1.435615e+00	1.343763308233634e-09	2.441497593178016e-13	1.343519e-09
1.436946e+00	1.269967532972559e-09	2.234205612533503e-13	1.269744e-09
1.438278e+00	1.184424663048032e-09	2.044347888177722e-13	1.184220e-09
1.439611e+00	1.086233564033178e-09	1.870472322321436e-13	1.086047e-09
1.440946e+00	9.747420281692783e-10	1.711246553440802e-13	9.745709e-10
1.442282e+00	8.495467743661220e-10	1.565448185109755e-13	8.493902e-10
1.443618e+00	7.104934482016247e-10	1.431955803687142e-13	7.103503e-10
1.444957e+00	5.576766219223150e-10	1.309740721880795e-13	5.575456e-10
1.446296e+00	3.914397944429361e-10	1.197859390176569e-13	3.913200e-10
1.447637e+00	2.123753913464464e-10	1.095446422706550e-13	2.122658e-10
1.448978e+00	2.132476488437490e-11	1.001708188353937e-13	2.122459e-11
1.450322e+00	-1.806218060237291e-10	9.159169217861996e-14	1.807134e-10
1.451666e+00	-3.921251157895782e-10	8.374053127006669e-14	3.922089e-10
1.453011e+00	-6.115970321567336e-10	7.655615348729279e-14	6.116736e-10
1.454358e+00	-8.372004962005795e-10	6.998246796506398e-14	8.372705e-10
1.455706e+00	-1.066849522327937e-09	6.396805613444707e-14	1.066913e-09
1.457016e+00	-9.790368241009620e-10	5.861729881604917e-14	9.790954e-10
1.458295e+00	-8.251058878819949e-10	5.382879964924020e-14	8.251597e-10
1.459573e+00	-6.780979993901436e-10	4.943147709718544e-14	6.781474e-10
1.460851e+00	-5.390301877777990e-10	4.539337562490658e-14	5.390756e-10
1.462129e+00	-4.087959565341824e-10	4.168515016774832e-14	4.088376e-10
1.463408e+00	-2.881652834851394e-10	3.827985288069246e-14	2.882036e-10
1.464686e+00	-1.777846207931925e-10	3.515273730816546e-14	1.778198e-10
1.465964e+00	-7.817689495757315e-11	3.228107855127087e-14	7.820918e-11
1.467243e+00	1.025849318593802e-11	2.964400812560771e-14	1.022885e-11
1.468521e+00	8.724566846466765e-11	2.722236230961964e-14	8.721845e-11
1.469799e+00	1.526322813694698e-10	2.499854288140634e-14	1.526073e-10
1.471078e+00	2.063895080544098e-10	2.295638923202080e-14	2.063666e-10
1.472356e+00	2.486120503368909e-10	2.108106092587363e-14	2.485910e-10
1.473634e+00	2.795181356976902e-10	1.935892985483849e-14	2.794988e-10
1.474913e+00	2.994495172808280e-10	1.777748120234567e-14	2.994317e-10
1.476191e+00	3.088714738937153e-10	1.632522249776322e-14	3.088551e-10
1.477469e+00	3.083728100070526e-10	1.499160010018553e-14	3.083578e-10
1.478748e+00	2.986658557548721e-10	1.376692250470474e-14	2.986521e-10
1.480026e+00	2.805864669345285e-10	1.264228991384216e-14	2.805738e-10
1.481304e+00	2.550940250067101e-10	1.160952956233309e-14	2.550824e-10
1.482583e+00	2.232714370954008e-10	1.066113632527196e-14	2.232608e-10
1.483861e+00	1.863251359879321e-10	9.790218178023012e-15	1.863153e-10
1.485139e+00	1.455850801349524e-10	8.990446111542808e-15	1.455761e-10
1.486418e+00	1.025047536504323e-10	8.256008139161861e-15	1.024965e-10
1.487715e+00	-9.445018331968157e-11	7.571897500399778e-15	9.445776e-11
1.489036e+00	-1.262516694171331e-10	6.933772068204089e-15	1.262586e-10
1.490356e+00	-1.472371000477123e-10	6.349425032098444e-15	1.472434e-10
1.491677e+00	-1.551040033309816e-10	5.814324181247104e-15	1.551098e-10
1.492997e+00	-1.474854019901664e-10	5.324319260573925e-15	1.474907e-10
1.494318e+00	-1.219498133521165e-10	4.875609781044987e-15	1.219547e-10
1.495639e+00	-7.600124934729106e-11	4.464715542781761e-15	7.600571e-11
1.496959e+00	-7.079216509776746e-12	4.088449642381123e-15	7.083305e-12
1.498280e+00	8.744128402260227e-11	3.743893755077492e-15	8.743754e-11
1.499600e+00	2.102497565085552e-10	3.428375500030848e-15	2.102463e-10

